Chern-Simons theory on spherical Seifert manifolds, topological strings and integrable systems

We consider the Gopakumar-Ooguri-Vafa correspondence, relating ${\rm U}(N)$ Chern-Simons theory at large $N$ to topological strings, in the context of spherical Seifert 3-manifolds. These are quotients $\mathbb{S}^{\Gamma} = \Gamma\backslash\mathbb{S}^3$ of the three-sphere by the free action of a finite isometry group. Guided by string theory dualities, we propose a large $N$ dual description in terms of both A- and B-twisted topological strings on (in general non-toric) local Calabi-Yau threefolds. The target space of the B-model theory is obtained from the spectral curve of Toda-type integrable systems constructed on the double Bruhat cells of the simply-laced group identified by the ADE label of $\Gamma$. Its mirror A-model theory is realized as the local Gromov-Witten theory of suitable ALE fibrations on $\mathbb{P}^1$, generalizing the results known for lens spaces. We propose an explicit construction of the family of target manifolds relevant for the correspondence, which we verify through a large $N$ analysis of the matrix model that expresses the contribution of the trivial flat connection to the Chern-Simons partition function. Mathematically, our results put forward an identification between the $1/N$ expansion of the $\mathrm{sl}_{N + 1}$ LMO invariant of $\mathbb{S}^\Gamma$ and a suitably restricted Gromov-Witten/Donaldson-Thomas partition function on the A-model dual Calabi-Yau. This $1/N$ expansion, as well as that of suitable generating series of perturbative quantum invariants of fiber knots in $\mathbb{S}^\Gamma$, is computed by the Eynard-Orantin topological recursion.

==> histo_n200_02_03_03_u01.000_sc.dat <==
-2.99 0
-2.97 0
-2.95 0
-2.93 0
-2.91 0
-2.89 0
-2.87 0
-2.85 0
-2.83 0
-2.81 0
-2.79 0
-2.77 0
-2.75 0
-2.73 0
-2.71 0
-2.69 0
-2.67 0
-2.65 0
-2.63 0
-2.61 0
-2.59 0
-2.57 0
-2.55 0
-2.53 0
-2.51 0
-2.49 0
-2.47 0
-2.45 0
-2.43 0
-2.41 0
-2.39 0
-2.37 0
-2.35 0
-2.33 0
-2.31 0
-2.29 0
-2.27 0
-2.25 0
-2.23 0
-2.21 0
-2.19 0
-2.17 0
-2.15 0
-2.13 0
-2.11 0
-2.09 0
-2.07 2.5e-07
-2.05 2.5e-06
-2.03 2.7e-05
-2.01 0.00024375
-1.99 0.00165175
-1.97 0.0078525
-1.95 0.0259407
-1.93 0.0570125
-1.91 0.0806162
-1.89 0.0857447
-1.87 0.0978187
-1.85 0.10991
-1.83 0.115699
-1.81 0.126851
-1.79 0.131492
-1.77 0.14098
-1.75 0.146244
-1.73 0.152579
-1.71 0.159706
-1.69 0.163933
-1.67 0.170536
-1.65 0.175765
-1.63 0.180118
-1.61 0.185306
-1.59 0.190044
-1.57 0.194668
-1.55 0.198555
-1.53 0.202759
-1.51 0.207308
-1.49 0.210947
-1.47 0.214392
-1.45 0.218755
-1.43 0.221947
-1.41 0.225527
-1.39 0.228792
-1.37 0.232025
-1.35 0.235393
-1.33 0.238166
-1.31 0.241092
-1.29 0.244468
-1.27 0.246976
-1.25 0.249934
-1.23 0.252807
-1.21 0.255197
-1.19 0.258115
-1.17 0.260001
-1.15 0.262614
-1.13 0.265303
-1.11 0.267384
-1.09 0.269721
-1.07 0.271928
-1.05 0.273768
-1.03 0.275938
-1.01 0.277842
-0.99 0.280232
-0.97 0.281759
-0.95 0.283926
-0.93 0.285709
-0.91 0.287467
-0.89 0.289165
-0.87 0.290632
-0.85 0.292184
-0.83 0.29387
-0.81 0.29559
-0.79 0.296933
-0.77 0.298356
-0.75 0.299648
-0.73 0.301131
-0.71 0.302577
-0.69 0.303751
-0.67 0.304849
-0.65 0.306393
-0.63 0.307112
-0.61 0.308594
-0.59 0.308888
-0.57 0.310717
-0.55 0.311787
-0.53 0.311916
-0.51 0.31348
-0.49 0.314108
-0.47 0.315151
-0.45 0.315885
-0.43 0.316858
-0.41 0.317071
-0.39 0.317843
-0.37 0.318926
-0.35 0.319535
-0.33 0.32017
-0.31 0.319834
-0.29 0.321166
-0.27 0.321391
-0.25 0.322008
-0.23 0.322256
-0.21 0.322745
-0.19 0.323224
-0.17 0.32352
-0.15 0.32317
-0.13 0.323648
-0.11 0.324069
-0.09 0.324186
-0.07 0.324316
-0.05 0.324512
-0.03 0.324695
-0.01 0.324503
0.01 0.324428
0.03 0.324487
0.05 0.324802
0.07 0.323936
0.09 0.32442
0.11 0.323997
0.13 0.324106
0.15 0.323194
0.17 0.323667
0.19 0.32288
0.21 0.322342
0.23 0.322747
0.25 0.321792
0.27 0.321527
0.29 0.32081
0.31 0.320548
0.33 0.319939
0.35 0.319377
0.37 0.318832
0.39 0.318041
0.41 0.316788
0.43 0.316826
0.45 0.316013
0.47 0.315394
0.49 0.313892
0.51 0.313054
0.53 0.31264
0.55 0.311698
0.57 0.310318
0.59 0.30952
0.61 0.308417
0.63 0.30743
0.65 0.306266
0.67 0.304648
0.69 0.303722
0.71 0.302797
0.73 0.30088
0.75 0.299708
0.77 0.298231
0.79 0.297092
0.81 0.295786
0.83 0.293558
0.85 0.292372
0.87 0.290933
0.89 0.28901
0.91 0.287288
0.93 0.285829
0.95 0.283819
0.97 0.281891
0.99 0.2799
1.01 0.277883
1.03 0.276008
1.05 0.273963
1.07 0.272009
1.09 0.269529
1.11 0.267485
1.13 0.265412
1.15 0.262566
1.17 0.260174
1.19 0.257628
1.21 0.255487
1.23 0.252935
1.25 0.249726
1.27 0.246883
1.29 0.244626
1.31 0.241234
1.33 0.238322
1.35 0.235168
1.37 0.232367
1.39 0.228493
1.41 0.225168
1.43 0.222057
1.45 0.218412
1.47 0.214885
1.49 0.210929
1.51 0.207087
1.53 0.202718
1.55 0.19843
1.57 0.19476
1.59 0.19025
1.61 0.18507
1.63 0.179943
1.65 0.175968
1.67 0.170341
1.69 0.164318
1.71 0.159674
1.73 0.152692
1.75 0.146139
1.77 0.140928
1.79 0.131626
1.81 0.126841
1.83 0.115779
1.85 0.109693
1.87 0.097773
1.89 0.0858045
1.91 0.0807535
1.93 0.0568052
1.95 0.025967
1.97 0.007889
1.99 0.001653
2.01 0.0002475
2.03 3.175e-05
2.05 3.5e-06
2.07 2.5e-07
2.09 0
2.11 0
2.13 0
2.15 0
2.17 0
2.19 0
2.21 0
2.23 0
2.25 0
2.27 0
2.29 0
2.31 0
2.33 0
2.35 0
2.37 0
2.39 0
2.41 0
2.43 0
2.45 0
2.47 0
2.49 0
2.51 0
2.53 0
2.55 0
2.57 0
2.59 0
2.61 0
2.63 0
2.65 0
2.67 0
2.69 0
2.71 0
2.73 0
2.75 0
2.77 0
2.79 0
2.81 0
2.83 0
2.85 0
2.87 0
2.89 0
2.91 0
2.93 0
2.95 0
2.97 0
2.99 0


==> histo_n200_02_03_03_u03.000_sc.dat <==
-4.485 0
-4.455 0
-4.425 0
-4.395 0
-4.365 0
-4.335 0
-4.305 0
-4.275 0
-4.245 0
-4.215 0
-4.185 0
-4.155 0
-4.125 0
-4.095 0
-4.065 0
-4.035 0
-4.005 0
-3.975 0
-3.945 0
-3.915 0
-3.885 0
-3.855 0
-3.825 0
-3.795 0
-3.765 0
-3.735 0
-3.705 0
-3.675 0
-3.645 0
-3.615 0
-3.585 0
-3.555 0
-3.525 0
-3.495 1.66667e-07
-3.465 2.33333e-06
-3.435 1.2e-05
-3.405 7.8e-05
-3.375 0.000469167
-3.345 0.002107
-3.315 0.00736783
-3.285 0.019163
-3.255 0.035992
-3.225 0.0477527
-3.195 0.0501722
-3.165 0.0551213
-3.135 0.0632997
-3.105 0.0658998
-3.075 0.0711608
-3.045 0.075385
-3.015 0.0788418
-2.985 0.0833365
-2.955 0.0858608
-2.925 0.0896655
-2.895 0.0930033
-2.865 0.0955965
-2.835 0.0990558
-2.805 0.101122
-2.775 0.104509
-2.745 0.106927
-2.715 0.10925
-2.685 0.112116
-2.655 0.114216
-2.625 0.116251
-2.595 0.119005
-2.565 0.121025
-2.535 0.122934
-2.505 0.124941
-2.475 0.127025
-2.445 0.12921
-2.415 0.130788
-2.385 0.13258
-2.355 0.134537
-2.325 0.136448
-2.295 0.138154
-2.265 0.139702
-2.235 0.14101
-2.205 0.142874
-2.175 0.144577
-2.145 0.145928
-2.115 0.147397
-2.085 0.149049
-2.055 0.150484
-2.025 0.151524
-1.995 0.15289
-1.965 0.154408
-1.935 0.155679
-1.905 0.156888
-1.875 0.158105
-1.845 0.15932
-1.815 0.160434
-1.785 0.161737
-1.755 0.162548
-1.725 0.16387
-1.695 0.165201
-1.665 0.165961
-1.635 0.167013
-1.605 0.168002
-1.575 0.168983
-1.545 0.169959
-1.515 0.170687
-1.485 0.171995
-1.455 0.172687
-1.425 0.173468
-1.395 0.174612
-1.365 0.175139
-1.335 0.176044
-1.305 0.176658
-1.275 0.17762
-1.245 0.178399
-1.215 0.178863
-1.185 0.179694
-1.155 0.180317
-1.125 0.181004
-1.095 0.181717
-1.065 0.182207
-1.035 0.182716
-1.005 0.18364
-0.975 0.184072
-0.945 0.184603
-0.915 0.185338
-0.885 0.185562
-0.855 0.186066
-0.825 0.186504
-0.795 0.187138
-0.765 0.187286
-0.735 0.187952
-0.705 0.188334
-0.675 0.188714
-0.645 0.189065
-0.615 0.189375
-0.585 0.189596
-0.555 0.190261
-0.525 0.19016
-0.495 0.190726
-0.465 0.19079
-0.435 0.191328
-0.405 0.191348
-0.375 0.191542
-0.345 0.191699
-0.315 0.192003
-0.285 0.191985
-0.255 0.192468
-0.225 0.192227
-0.195 0.192581
-0.165 0.192616
-0.135 0.192573
-0.105 0.192794
-0.075 0.192892
-0.045 0.192743
-0.015 0.193029
0.015 0.192781
0.045 0.192811
0.075 0.192855
0.105 0.192879
0.135 0.192485
0.165 0.19256
0.195 0.19246
0.225 0.192524
0.255 0.192337
0.285 0.192157
0.315 0.191974
0.345 0.191735
0.375 0.191569
0.405 0.191347
0.435 0.191077
0.465 0.190855
0.495 0.190727
0.525 0.190266
0.555 0.190224
0.585 0.189591
0.615 0.189354
0.645 0.189031
0.675 0.188839
0.705 0.188053
0.735 0.188131
0.765 0.187335
0.795 0.186996
0.825 0.186504
0.855 0.186098
0.885 0.185668
0.915 0.18519
0.945 0.184505
0.975 0.184246
1.005 0.183388
1.035 0.182855
1.065 0.182467
1.095 0.181487
1.125 0.181137
1.155 0.180422
1.185 0.179617
1.215 0.179175
1.245 0.178166
1.275 0.177583
1.305 0.176649
1.335 0.176135
1.365 0.175172
1.395 0.174327
1.425 0.173575
1.455 0.172678
1.485 0.171879
1.515 0.170818
1.545 0.169985
1.575 0.168998
1.605 0.168095
1.635 0.166934
1.665 0.166136
1.695 0.164947
1.725 0.163727
1.755 0.162865
1.785 0.161733
1.815 0.160372
1.845 0.159331
1.875 0.158186
1.905 0.156958
1.935 0.15544
1.965 0.154321
1.995 0.153017
2.025 0.151673
2.055 0.150298
2.085 0.148995
2.115 0.147456
2.145 0.14594
2.175 0.144461
2.205 0.142974
2.235 0.141158
2.265 0.139577
2.295 0.137922
2.325 0.136437
2.355 0.134702
2.385 0.132468
2.415 0.131059
2.445 0.129179
2.475 0.127008
2.505 0.125053
2.535 0.12279
2.565 0.121034
2.595 0.118943
2.625 0.11634
2.655 0.114058
2.685 0.112076
2.715 0.109405
2.745 0.106849
2.775 0.104448
2.805 0.101193
2.835 0.0991222
2.865 0.0955233
2.895 0.0927937
2.925 0.0898692
2.955 0.0859577
2.985 0.0831847
3.015 0.0787042
3.045 0.075505
3.075 0.0713703
3.105 0.0657402
3.135 0.0635872
3.165 0.0549642
3.195 0.0500788
3.225 0.0477847
3.255 0.0359657
3.285 0.0191387
3.315 0.00738167
3.345 0.0021005
3.375 0.000461333
3.405 7.73333e-05
3.435 8e-06
3.465 1.16667e-06
3.495 0
3.525 0
3.555 0
3.585 0
3.615 0
3.645 0
3.675 0
3.705 0
3.735 0
3.765 0
3.795 0
3.825 0
3.855 0
3.885 0
3.915 0
3.945 0
3.975 0
4.005 0
4.035 0
4.065 0
4.095 0
4.125 0
4.155 0
4.185 0
4.215 0
4.245 0
4.275 0
4.305 0
4.335 0
4.365 0
4.395 0
4.425 0
4.455 0
4.485 0


==> histo_n200_02_03_03_u09.000_sc.dat <==
-5.98 0
-5.94 0
-5.9 0
-5.86 0
-5.82 0
-5.78 5e-07
-5.74 1.875e-06
-5.7 1.175e-05
-5.66 5.65e-05
-5.62 0.0002345
-5.58 0.000798875
-5.54 0.00234287
-5.5 0.00586
-5.46 0.0118629
-5.42 0.0198359
-5.38 0.0264337
-5.34 0.029278
-5.3 0.0297461
-5.26 0.0325186
-5.22 0.0368404
-5.18 0.0385706
-5.14 0.0395134
-5.1 0.0430042
-5.06 0.0446704
-5.02 0.0456234
-4.98 0.0485166
-4.94 0.049533
-4.9 0.0513382
-4.86 0.0533557
-4.82 0.0539352
-4.78 0.0563484
-4.74 0.0571001
-4.7 0.0591106
-4.66 0.059948
-4.62 0.0615251
-4.58 0.0624539
-4.54 0.0640945
-4.5 0.064959
-4.46 0.0664554
-4.42 0.0672779
-4.38 0.0687716
-4.34 0.069559
-4.3 0.070923
-4.26 0.0716326
-4.22 0.072862
-4.18 0.0739826
-4.14 0.0748126
-4.1 0.0758801
-4.06 0.0767031
-4.02 0.0775695
-3.98 0.0788084
-3.94 0.0793535
-3.9 0.0805322
-3.86 0.081232
-3.82 0.0820365
-3.78 0.0829815
-3.74 0.0837584
-3.7 0.0844641
-3.66 0.085168
-3.62 0.0861576
-3.58 0.0868051
-3.54 0.0876757
-3.5 0.0883944
-3.46 0.0890301
-3.42 0.0897489
-3.38 0.090506
-3.34 0.0912594
-3.3 0.091712
-3.26 0.0924819
-3.22 0.0931711
-3.18 0.0937826
-3.14 0.0944022
-3.1 0.0949484
-3.06 0.0957519
-3.02 0.0961739
-2.98 0.0967791
-2.94 0.0972482
-2.9 0.0979602
-2.86 0.0987286
-2.82 0.0989059
-2.78 0.0996282
-2.74 0.100265
-2.7 0.100647
-2.66 0.10104
-2.62 0.101743
-2.58 0.102149
-2.54 0.102644
-2.5 0.103052
-2.46 0.103633
-2.42 0.103995
-2.38 0.104676
-2.34 0.104784
-2.3 0.105184
-2.26 0.105916
-2.22 0.106203
-2.18 0.106618
-2.14 0.106945
-2.1 0.10725
-2.06 0.107706
-2.02 0.108118
-1.98 0.108464
-1.94 0.10883
-1.9 0.109154
-1.86 0.109544
-1.82 0.10975
-1.78 0.110239
-1.74 0.110519
-1.7 0.110667
-1.66 0.111132
-1.62 0.111385
-1.58 0.111738
-1.54 0.111945
-1.5 0.112194
-1.46 0.112517
-1.42 0.112616
-1.38 0.1131
-1.34 0.113237
-1.3 0.113395
-1.26 0.11372
-1.22 0.113912
-1.18 0.11409
-1.14 0.114447
-1.1 0.114525
-1.06 0.114789
-1.02 0.114867
-0.98 0.115172
-0.94 0.115139
-0.9 0.115451
-0.86 0.11552
-0.82 0.115627
-0.78 0.115676
-0.74 0.116124
-0.7 0.116197
-0.66 0.116242
-0.62 0.116221
-0.58 0.116639
-0.54 0.116512
-0.5 0.116589
-0.46 0.116772
-0.42 0.116644
-0.38 0.116867
-0.34 0.116906
-0.3 0.11693
-0.26 0.11711
-0.22 0.117008
-0.18 0.117164
-0.14 0.117088
-0.1 0.11723
-0.06 0.117058
-0.02 0.117216
0.02 0.117187
0.06 0.117108
0.1 0.117175
0.14 0.117079
0.18 0.11717
0.22 0.117044
0.26 0.117199
0.3 0.116762
0.34 0.117015
0.38 0.116977
0.42 0.116756
0.46 0.116781
0.5 0.116502
0.54 0.116605
0.58 0.116464
0.62 0.116477
0.66 0.116081
0.7 0.116007
0.74 0.115921
0.78 0.11588
0.82 0.115644
0.86 0.115578
0.9 0.115585
0.94 0.115142
0.98 0.115057
1.02 0.114957
1.06 0.114706
1.1 0.114629
1.14 0.114279
1.18 0.11424
1.22 0.113835
1.26 0.113699
1.3 0.113483
1.34 0.113209
1.38 0.112974
1.42 0.11269
1.46 0.112521
1.5 0.112245
1.54 0.112053
1.58 0.111617
1.62 0.111254
1.66 0.111192
1.7 0.110737
1.74 0.1104
1.78 0.11022
1.82 0.109776
1.86 0.109539
1.9 0.109175
1.94 0.108979
1.98 0.108488
2.02 0.108058
2.06 0.107726
2.1 0.107344
2.14 0.107091
2.18 0.106435
2.22 0.106319
2.26 0.10565
2.3 0.105297
2.34 0.104862
2.38 0.104462
2.42 0.104085
2.46 0.103481
2.5 0.103153
2.54 0.10282
2.58 0.102025
2.62 0.10157
2.66 0.101233
2.7 0.100695
2.74 0.100125
2.78 0.099533
2.82 0.0988975
2.86 0.0986739
2.9 0.0980171
2.94 0.0973297
2.98 0.0969155
3.02 0.096162
3.06 0.0955497
3.1 0.0949897
3.14 0.0942482
3.18 0.0941004
3.22 0.0931145
3.26 0.0924489
3.3 0.0917996
3.34 0.0911779
3.38 0.0905402
3.42 0.0896892
3.46 0.089072
3.5 0.0882555
3.54 0.0876531
3.58 0.0868706
3.62 0.0860972
3.66 0.0853181
3.7 0.0845347
3.74 0.0836777
3.78 0.0831232
3.82 0.0818734
3.86 0.0814176
3.9 0.0803495
3.94 0.0793547
3.98 0.0788407
4.02 0.0776867
4.06 0.076625
4.1 0.0759369
4.14 0.0747675
4.18 0.0738349
4.22 0.0728966
4.26 0.0718249
4.3 0.0707072
4.34 0.0696749
4.38 0.068768
4.42 0.0672131
4.46 0.066537
4.5 0.0649275
4.54 0.0641385
4.58 0.062486
4.62 0.0616677
4.66 0.0597662
4.7 0.0590879
4.74 0.0570575
4.78 0.0562035
4.82 0.0543104
4.86 0.053152
4.9 0.0512686
4.94 0.0494675
4.98 0.0485909
5.02 0.0456986
5.06 0.0446337
5.1 0.04282
5.14 0.0396797
5.18 0.0385142
5.22 0.0368805
5.26 0.0326729
5.3 0.0297215
5.34 0.0292164
5.38 0.0265492
5.42 0.0198351
5.46 0.0118726
5.5 0.00583262
5.54 0.002352
5.58 0.00079525
5.62 0.000223375
5.66 5.5625e-05
5.7 1.15e-05
5.74 2.25e-06
5.78 6.25e-07
5.82 1.25e-07
5.86 0
5.9 0
5.94 0
5.98 0


==> histo_n200_02_03_03_u27.000_sc.dat <==
-9.96666666667 0
-9.9 0
-9.83333333333 0
-9.76666666667 0
-9.7 0
-9.63333333333 1.5e-07
-9.56666666667 6.75e-07
-9.5 4.35e-06
-9.43333333333 1.89e-05
-9.36666666667 7.5e-05
-9.3 0.000268575
-9.23333333333 0.00081225
-9.16666666667 0.00216397
-9.1 0.0048105
-9.03333333333 0.00879742
-8.96666666667 0.0132539
-8.9 0.0162457
-8.83333333333 0.0171847
-8.76666666667 0.0176668
-8.7 0.0197072
-8.63333333333 0.0219625
-8.56666666667 0.0225157
-8.5 0.0235311
-8.43333333333 0.0254041
-8.36666666667 0.0261631
-8.3 0.027034
-8.23333333333 0.0286543
-8.16666666667 0.0290739
-8.1 0.0303307
-8.03333333333 0.0311613
-7.96666666667 0.0319576
-7.9 0.0331929
-7.83333333333 0.0336118
-7.76666666667 0.0347279
-7.7 0.0352294
-7.63333333333 0.0363877
-7.56666666667 0.0368689
-7.5 0.037831
-7.43333333333 0.0383686
-7.36666666667 0.0392398
-7.3 0.0397868
-7.23333333333 0.0405931
-7.16666666667 0.0412403
-7.1 0.0419304
-7.03333333333 0.042469
-6.96666666667 0.0432964
-6.9 0.0437311
-6.83333333333 0.044426
-6.76666666667 0.0450993
-6.7 0.0454528
-6.63333333333 0.0463276
-6.56666666667 0.0467707
-6.5 0.0472717
-6.43333333333 0.0479288
-6.36666666667 0.0483649
-6.3 0.0489851
-6.23333333333 0.049486
-6.16666666667 0.0499011
-6.1 0.0505411
-6.03333333333 0.0511161
-5.96666666667 0.0514452
-5.9 0.0519057
-5.83333333333 0.0524887
-5.76666666667 0.0530263
-5.7 0.0533353
-5.63333333333 0.0538676
-5.56666666667 0.0542638
-5.5 0.0546995
-5.43333333333 0.0552063
-5.36666666667 0.0556015
-5.3 0.0560128
-5.23333333333 0.0564805
-5.16666666667 0.0568135
-5.1 0.057193
-5.03333333333 0.0577768
-4.96666666667 0.0579964
-4.9 0.0584431
-4.83333333333 0.0588003
-4.76666666667 0.0591479
-4.7 0.059541
-4.63333333333 0.059798
-4.56666666667 0.0601855
-4.5 0.0606783
-4.43333333333 0.06087
-4.36666666667 0.061299
-4.3 0.0616469
-4.23333333333 0.0618675
-4.16666666667 0.0622741
-4.1 0.0624652
-4.03333333333 0.0628879
-3.96666666667 0.0630535
-3.9 0.0635195
-3.83333333333 0.0636749
-3.76666666667 0.0640251
-3.7 0.0643026
-3.63333333333 0.0645733
-3.56666666667 0.0647841
-3.5 0.0651058
-3.43333333333 0.0653599
-3.36666666667 0.0655473
-3.3 0.0658627
-3.23333333333 0.0661357
-3.16666666667 0.0662329
-3.1 0.0665673
-3.03333333333 0.0667741
-2.96666666667 0.0669724
-2.9 0.0672654
-2.83333333333 0.0674785
-2.76666666667 0.0675253
-2.7 0.0677968
-2.63333333333 0.068063
-2.56666666667 0.0682054
-2.5 0.0685229
-2.43333333333 0.068641
-2.36666666667 0.0686709
-2.3 0.0688788
-2.23333333333 0.0691199
-2.16666666667 0.0692353
-2.1 0.0694352
-2.03333333333 0.0695466
-1.96666666667 0.0697027
-1.9 0.069782
-1.83333333333 0.0700086
-1.76666666667 0.0701002
-1.7 0.0702204
-1.63333333333 0.0703978
-1.56666666667 0.0704216
-1.5 0.0706005
-1.43333333333 0.070682
-1.36666666667 0.070752
-1.3 0.0709351
-1.23333333333 0.0709885
-1.16666666667 0.0710315
-1.1 0.0712344
-1.03333333333 0.0710866
-0.966666666667 0.0712778
-0.9 0.0713738
-0.833333333333 0.0714191
-0.766666666667 0.0714658
-0.7 0.0715764
-0.633333333333 0.0714727
-0.566666666667 0.0716528
-0.5 0.071689
-0.433333333333 0.0717205
-0.366666666667 0.0717349
-0.3 0.0717516
-0.233333333333 0.0717067
-0.166666666667 0.0717777
-0.1 0.0717679
-0.0333333333333 0.0718375
0.0333333333333 0.0717292
0.1 0.0718292
0.166666666667 0.0717217
0.233333333333 0.0717973
0.3 0.0718316
0.366666666667 0.0717015
0.433333333333 0.0716767
0.5 0.0716059
0.566666666667 0.0717145
0.633333333333 0.0715408
0.7 0.0715019
0.766666666667 0.0714355
0.833333333333 0.0714746
0.9 0.0713926
0.966666666667 0.0712171
1.03333333333 0.0712251
1.1 0.0712308
1.16666666667 0.0710479
1.23333333333 0.0709791
1.3 0.0709048
1.36666666667 0.0707721
1.43333333333 0.0706507
1.5 0.0706035
1.56666666667 0.0705089
1.63333333333 0.07038
1.7 0.0701623
1.76666666667 0.0700582
1.83333333333 0.0700262
1.9 0.0699009
1.96666666667 0.0696746
2.03333333333 0.0695918
2.1 0.0693505
2.16666666667 0.0692053
2.23333333333 0.0691419
2.3 0.068952
2.36666666667 0.0687052
2.43333333333 0.0686887
2.5 0.0682825
2.56666666667 0.0682493
2.63333333333 0.0680445
2.7 0.0677718
2.76666666667 0.0676477
2.83333333333 0.0673282
2.9 0.0673027
2.96666666667 0.0671038
3.03333333333 0.0667117
3.1 0.0665774
3.16666666667 0.0663163
3.23333333333 0.0660763
3.3 0.0657798
3.36666666667 0.0656998
3.43333333333 0.0652903
3.5 0.0650751
3.56666666667 0.0648259
3.63333333333 0.064539
3.7 0.0643806
3.76666666667 0.0639011
3.83333333333 0.0637675
3.9 0.063415
3.96666666667 0.0630751
4.03333333333 0.0629107
4.1 0.0625466
4.16666666667 0.0622052
4.23333333333 0.0619307
4.3 0.0615166
4.36666666667 0.0613297
4.43333333333 0.0608314
4.5 0.0606037
4.56666666667 0.0602488
4.63333333333 0.0597931
4.7 0.0595802
4.76666666667 0.0591541
4.83333333333 0.0587629
4.9 0.0584486
4.96666666667 0.0580102
5.03333333333 0.0576748
5.1 0.0572648
5.16666666667 0.0567842
5.23333333333 0.0564554
5.3 0.0560719
5.36666666667 0.055446
5.43333333333 0.0552682
5.5 0.0546937
5.56666666667 0.0543559
5.63333333333 0.0538391
5.7 0.0533397
5.76666666667 0.0529594
5.83333333333 0.0525487
5.9 0.0519232
5.96666666667 0.051552
6.03333333333 0.0510274
6.1 0.0503776
6.16666666667 0.0500151
6.23333333333 0.0495456
6.3 0.0489627
6.36666666667 0.0483964
6.43333333333 0.0479563
6.5 0.047288
6.56666666667 0.0467321
6.63333333333 0.0462395
6.7 0.0454975
6.76666666667 0.0450532
6.83333333333 0.0444545
6.9 0.0437522
6.96666666667 0.0432367
7.03333333333 0.0424313
7.1 0.0420217
7.16666666667 0.0411805
7.23333333333 0.0406411
7.3 0.0397879
7.36666666667 0.0392788
7.43333333333 0.0383999
7.5 0.0377923
7.56666666667 0.0368564
7.63333333333 0.0363266
7.7 0.0353016
7.76666666667 0.0347141
7.83333333333 0.0336154
7.9 0.0331498
7.96666666667 0.0319658
8.03333333333 0.0312704
8.1 0.0302716
8.16666666667 0.029089
8.23333333333 0.0285752
8.3 0.0270054
8.36666666667 0.0262013
8.43333333333 0.0253747
8.5 0.0235198
8.56666666667 0.0226306
8.63333333333 0.0219223
8.7 0.0197515
8.76666666667 0.0176557
8.83333333333 0.0171266
8.9 0.0163088
8.96666666667 0.013153
9.03333333333 0.00882757
9.1 0.00477885
9.16666666667 0.00215985
9.23333333333 0.0008238
9.3 0.000271875
9.36666666667 7.7175e-05
9.43333333333 2.01e-05
9.5 4.125e-06
9.56666666667 9e-07
9.63333333333 7.5e-08
9.7 0
9.76666666667 0
9.83333333333 0
9.9 0
9.96666666667 0


==> histo_n200_02_03_03_u81.000_sc.dat <==
-17.94 0
-17.82 0
-17.7 0
-17.58 0
-17.46 0
-17.34 0
-17.22 0
-17.1 0
-16.98 0
-16.86 0
-16.74 0
-16.62 4.16667e-08
-16.5 4.16667e-07
-16.38 2.125e-06
-16.26 1.00833e-05
-16.14 4.175e-05
-16.02 0.00014675
-15.9 0.000455167
-15.78 0.00119133
-15.66 0.00262937
-15.54 0.00483562
-15.42 0.00731912
-15.3 0.00904587
-15.18 0.0096065
-15.06 0.00994087
-14.94 0.0110778
-14.82 0.012298
-14.7 0.0127251
-14.58 0.0132856
-14.46 0.0143429
-14.34 0.014802
-14.22 0.0153852
-14.1 0.0161656
-13.98 0.0164661
-13.86 0.01735
-13.74 0.017743
-13.62 0.0182752
-13.5 0.0189155
-13.38 0.0192702
-13.26 0.0199728
-13.14 0.0202128
-13.02 0.0208986
-12.9 0.0211778
-12.78 0.0218346
-12.66 0.0221314
-12.54 0.0226349
-12.42 0.0230766
-12.3 0.0234763
-12.18 0.023982
-12.06 0.0242405
-11.94 0.0248382
-11.82 0.0250662
-11.7 0.0254994
-11.58 0.0259176
-11.46 0.0262394
-11.34 0.0266816
-11.22 0.0269618
-11.1 0.027371
-10.98 0.0277187
-10.86 0.0280625
-10.74 0.0284142
-10.62 0.0287422
-10.5 0.0290383
-10.38 0.0293431
-10.26 0.0297907
-10.14 0.030026
-10.02 0.0303515
-9.9 0.0305808
-9.78 0.0309299
-9.66 0.031259
-9.54 0.0315165
-9.42 0.0317884
-9.3 0.032079
-9.18 0.0323497
-9.06 0.0326437
-8.94 0.032925
-8.82 0.0331975
-8.7 0.033374
-8.58 0.0336916
-8.46 0.0339175
-8.34 0.0341785
-8.22 0.0343895
-8.1 0.0346685
-7.98 0.0348382
-7.86 0.0351029
-7.74 0.0353883
-7.62 0.0355702
-7.5 0.0357461
-7.38 0.0359987
-7.26 0.0361985
-7.14 0.0364341
-7.02 0.0365576
-6.9 0.0368416
-6.78 0.0369653
-6.66 0.0371657
-6.54 0.03739
-6.42 0.0375261
-6.3 0.0376799
-6.18 0.037934
-6.06 0.0380861
-5.94 0.038216
-5.82 0.0384684
-5.7 0.0385562
-5.58 0.0386989
-5.46 0.0388838
-5.34 0.0390234
-5.22 0.039157
-5.1 0.0393455
-4.98 0.0394518
-4.86 0.039598
-4.74 0.0397154
-4.62 0.0398769
-4.5 0.0399034
-4.38 0.0400978
-4.26 0.0401962
-4.14 0.0403522
-4.02 0.0404134
-3.9 0.0405107
-3.78 0.0406224
-3.66 0.0407611
-3.54 0.0408319
-3.42 0.0409655
-3.3 0.0410156
-3.18 0.0411161
-3.06 0.0411665
-2.94 0.041335
-2.82 0.0413403
-2.7 0.041444
-2.58 0.0414705
-2.46 0.041599
-2.34 0.0416242
-2.22 0.0417134
-2.1 0.0417489
-1.98 0.0417805
-1.86 0.0418975
-1.74 0.041896
-1.62 0.0419407
-1.5 0.0420095
-1.38 0.042016
-1.26 0.0420275
-1.14 0.0421174
-1.02 0.0420835
-0.9 0.0422165
-0.78 0.0421822
-0.66 0.0421777
-0.54 0.0422035
-0.42 0.0422709
-0.3 0.0422036
-0.18 0.0422145
-0.06 0.042251
0.06 0.0422177
0.18 0.0422233
0.3 0.0422413
0.42 0.0422726
0.54 0.0422396
0.66 0.0421638
0.78 0.042181
0.9 0.0421584
1.02 0.0421247
1.14 0.0420999
1.26 0.0420605
1.38 0.0420314
1.5 0.0420021
1.62 0.0419355
1.74 0.0419204
1.86 0.0418364
1.98 0.0418193
2.1 0.0417377
2.22 0.0416836
2.34 0.0416184
2.46 0.0415784
2.58 0.0415052
2.7 0.041431
2.82 0.0413275
2.94 0.0413278
3.06 0.0411622
3.18 0.0410952
3.3 0.0410388
3.42 0.0409774
3.54 0.0408124
3.66 0.0407468
3.78 0.0406731
3.9 0.0404869
4.02 0.0404573
4.14 0.0403064
4.26 0.0402149
4.38 0.0400833
4.5 0.039973
4.62 0.0398543
4.74 0.0397141
4.86 0.0395925
4.98 0.0394277
5.1 0.0393245
5.22 0.0391411
5.34 0.0390257
5.46 0.0389076
5.58 0.0386908
5.7 0.0385393
5.82 0.0384308
5.94 0.038239
6.06 0.0381312
6.18 0.0378566
6.3 0.0377428
6.42 0.0375269
6.54 0.0373977
6.66 0.0371788
6.78 0.0369957
6.9 0.0367776
7.02 0.0365926
7.14 0.0364131
7.26 0.0362337
7.38 0.0359536
7.5 0.035801
7.62 0.0355276
7.74 0.0353407
7.86 0.0351019
7.98 0.0348801
8.1 0.034687
8.22 0.0343524
8.34 0.0341805
8.46 0.0339937
8.58 0.0336481
8.7 0.033402
8.82 0.0331862
8.94 0.0328881
9.06 0.0326597
9.18 0.0323562
9.3 0.0320539
9.42 0.031821
9.54 0.0315123
9.66 0.0312312
9.78 0.0309782
9.9 0.0306485
10.02 0.0303151
10.14 0.0300121
10.26 0.029698
10.38 0.0293622
10.5 0.0290667
10.62 0.0287367
10.74 0.0284051
10.86 0.0280532
10.98 0.027684
11.1 0.0273847
11.22 0.026974
11.34 0.0267162
11.46 0.0262305
11.58 0.0258997
11.7 0.0254877
11.82 0.0251305
11.94 0.0247562
12.06 0.0242929
12.18 0.0239618
12.3 0.0234714
12.42 0.0230315
12.54 0.022682
12.66 0.0221645
12.78 0.0217986
12.9 0.0212236
13.02 0.0209102
13.14 0.020263
13.26 0.0199094
13.38 0.0192905
13.5 0.0188768
13.62 0.0183025
13.74 0.017763
13.86 0.0172879
13.98 0.016514
14.1 0.0162141
14.22 0.0153936
14.34 0.0147859
14.46 0.0143532
14.58 0.0133057
14.7 0.01269
14.82 0.0122918
14.94 0.0110565
15.06 0.0099335
15.18 0.00957562
15.3 0.00905504
15.42 0.00735117
15.54 0.00485217
15.66 0.00261642
15.78 0.00118437
15.9 0.000465042
16.02 0.000143708
16.14 4.4e-05
16.26 1.05417e-05
16.38 2.16667e-06
16.5 5.83333e-07
16.62 4.16667e-08
16.74 0
16.86 0
16.98 0
17.1 0
17.22 0
17.34 0
17.46 0
17.58 0
17.7 0
17.82 0
17.94 0


==> newexpexact_02_03_03_u01.000.dat <==
-1.9631680762756636	0.
-1.9500802891004927	0.03729922048196082
-1.9369925019253214	0.05266293887438081
-1.9239047147501505	0.0643929804497522
-1.9108169275749791	0.07423234025760501
-1.8977291403998082	0.08285731382894958
-1.8846413532246369	0.09061530985423655
-1.871553566049466	0.09771302997456156
-1.8584657788742946	0.1042853590618359
-1.8453779916991235	0.11042612992700701
-1.8322902045239529	0.11620376297761226
-1.8192024173487813	0.12166998535822174
-1.8061146301736106	0.12686504145799432
-1.7930268429984393	0.13182098055042712
-1.779939055823268	0.13656382396472005
-1.7668512686480968	0.1411150460903274
-1.7537634814729262	0.14549261753152404
-1.7406756942977548	0.1497117590131985
-1.727587907122584	0.15378549846273734
-1.714500119947413	0.15772509068448848
-1.701412332772242	0.16154033893613423
-1.6883245455970708	0.16523984507493214
-1.6752367584219	0.1688312067723781
-1.6621489712467286	0.17232117488515875
-1.6490611840715572	0.17571578040821748
-1.6359733968963863	0.17902043790712124
-1.6228856097212154	0.1822400305510442
-1.6097978225460445	0.1853789805988352
-1.5967100353708727	0.18844130827181974
-1.5836222481957019	0.19143068127212415
-1.5705344610205305	0.19435045670325218
-1.55744667384536	0.19720371677259263
-1.5443588866701885	0.19999329936840063
-1.5312710994950174	0.20272182438428743
-1.5181833123198465	0.2053917164928413
-1.5050955251446756	0.2080052249380281
-1.4920077379695043	0.21056444081017017
-1.4789199507943334	0.21307131218485892
-1.465832163619162	0.21552765744028934
-1.452744376443991	0.2179351770144641
-1.4396565892688198	0.2202954638200672
-1.426568802093649	0.22261001250035153
-1.4134810149184776	0.22488022767965687
-1.4003932277433064	0.2271074313394042
-1.3873054405681358	0.22929286943028096
-1.3742176533929644	0.2314377178153026
-1.3611298662177933	0.2335430876247904
-1.3480420790426226	0.23561003009296977
-1.334954291867451	0.23763954093629264
-1.3218665046922802	0.23963256432567848
-1.308778717517109	0.24158999649757842
-1.2956909303419382	0.24351268904350698
-1.2826031431667666	0.24540145191227103
-1.2695153559915955	0.2472570561550557
-1.2564275688164244	0.24908023643981453
-1.2433397816412535	0.2508716933581952
-1.2302519944660824	0.25263209554571775
-1.2171642072909112	0.2543620816331509
-1.2040764201157401	0.2560622620454295
-1.1909886329405692	0.25773322066233906
-1.177900845765398	0.25937551635378053
-1.164813058590227	0.26098968440091186
-1.151725271415056	0.26257623781348055
-1.1386374842398848	0.26413566855250203
-1.1255496970647136	0.26566844866615
-1.1124619098895427	0.26717503134675274
-1.0993741227143714	0.26865585191504127
-1.0862863355392003	0.27011132873793775
-1.0731985483640294	0.27154186408513864
-1.0601107611888585	0.27294784492951707
-1.0470229740136872	0.27432964369560614
-1.0339351868385163	0.27568761896038274
-1.020847399663345	0.2770221161098616
-1.007759612488174	0.2783334679551013
-0.9946718253130029	0.279621995309815
-0.9815840381378318	0.2808880075341021
-0.9684962509626607	0.2821318030445613
-0.9554084637874896	0.2833536697951854
-0.9423206766123184	0.2845538857296188
-0.9292328894371473	0.28573271920788
-0.9161451022619764	0.28689042940838616
-0.9030573150868053	0.28802726670761924
-0.889969527911634	0.28914347303863697
-0.8768817407364631	0.290239282229916
-0.863793953561292	0.291314920325611
-0.8507061663861208	0.29237060588871294
-0.8376183792109497	0.2934065502881751
-0.8245305920357787	0.29442295797063467
-0.8114428048606075	0.2954200267181616
-0.7983550176854365	0.2963979478926763
-0.7852672305102653	0.2973569066677931
-0.7721794433350943	0.298297082248933
-0.759091656159923	0.2992186480823253
-0.7460038689847521	0.3001217720537353
-0.732916081809581	0.30100661667719797
-0.7198282946344102	0.30187333927460447
-0.7067405074592388	0.3027220921465593
-0.6936527202840678	0.3035530227349087
-0.6805649331088965	0.304366273777537
-0.6674771459337253	0.30516198345570117
-0.6543893587585545	0.3059402855345967
-0.6413015715833832	0.3067013094971094
-0.6282137844082121	0.3074451806712857
-0.6151259972330411	0.30817202035212937
-0.6020382100578698	0.30888194591744395
-0.5889504228826989	0.309575070938481
-0.5758626357075282	0.31025150528557977
-0.5627748485323567	0.3109113552287924
-0.5496870613571858	0.31155472353403085
-0.5365992741820146	0.31218170955475233
-0.5235114870068435	0.3127924093195616
-0.5104236998316724	0.31338691561573323
-0.4973359126565013	0.31396531806908157
-0.48424812548133045	0.31452770321988277
-0.47116033830615933	0.3150741545957936
-0.45807255113098794	0.31560475278096634
-0.444984763955817	0.31611957548268915
-0.43189697678064587	0.31661869759386924
-0.41880918960547486	0.3171021912535833
-0.40572140243030347	0.3175701259046839
-0.3926336152551325	0.31802256834832576
-0.3795458280799615	0.31845958279619635
-0.36645804090479056	0.3188812309201122
-0.35337025372961933	0.3192875718994635
-0.34028246655444844	0.31967866246620896
-0.3271946793792774	0.32005455694767554
-0.3141068922041063	0.32041530730687323
-0.3010191050289351	0.3207609631815945
-0.2879313178537638	0.32109157192071874
-0.27484353067859296	0.321407178618909
-0.2617557435034215	0.3217078261494315
-0.24866795632825048	0.3219935551949885
-0.2355801691530794	0.32226440427717157
-0.22249238197790816	0.3225204097836346
-0.20940459480273727	0.322761605994251
-0.19631680762756648	0.322988025105039
-0.18322902045239542	0.3231996972509284
-0.17014123327722416	0.3233966505267518
-0.1570534461020532	0.3235789110068874
-0.14396565892688207	0.3237465027631815
-0.13087787175171095	0.32389944788170555
-0.11779008457653964	0.32403776647795
-0.10470229740136873	0.32416147671056084
-0.09161451022619739	0.324270594793732
-0.07852672305102648	0.32436513500840136
-0.06543893587585534	0.3244451097117331
-0.05235114870068405	0.3245105293458187
-0.039263361525512894	0.3245614024444564
-0.026175574350342203	0.32459773563907296
-0.013087787175171124	0.3246195336634028
0.	0.3246267964921718
0.013087787175171362	0.3246195336633181
0.026175574350342474	0.32459773563913663
0.03926336152551359	0.32456140244445064
0.05235114870068433	0.3245105293458246
0.06543893587585578	0.3244451097117294
0.07852672305102695	0.32436513500838854
0.09161451022619813	0.32427059479376724
0.10470229740136913	0.32416147671056034
0.11779008457654026	0.32403776647798077
0.13087787175171137	0.323899447881691
0.14396565892688193	0.32374650276316713
0.15705344610205313	0.32357891100685565
0.1701412332772243	0.32339665052674554
0.18322902045239556	0.3231996972509027
0.19631680762756665	0.32298802510503233
0.2094045948027378	0.32276160599425685
0.2224923819779084	0.3225204097836235
0.23558016915307994	0.3222644042771664
0.24866795632825067	0.3219935551949987
0.26175574350342196	0.3217078261494213
0.2748435306785929	0.3214071786189404
0.28793131785376397	0.32109157192072807
0.3010191050289349	0.3207609631816031
0.31410689220410626	0.32041530730687545
0.3271946793792774	0.32005455694767143
0.3402824665544483	0.31967866246628834
0.3533702537296194	0.31928757189951795
0.3664580409047905	0.31888123092013343
0.3795458280799616	0.3184595827961948
0.39263361525513274	0.31802256834833664
0.40572140243030413	0.3175701259046818
0.41880918960547525	0.31710219125357153
0.4318969767806463	0.3166186975938524
0.4449847639558173	0.3161195754827365
0.4580725511309886	0.3156047527810544
0.4711603383061594	0.3150741545957946
0.4842481254813302	0.31452770321987344
0.49733591265650146	0.313965318069077
0.5104236998316725	0.31338691561574916
0.5235114870068439	0.3127924093195473
0.536599274182015	0.31218170955475755
0.5496870613571858	0.3115547235340332
0.5627748485323568	0.31091135522881264
0.575862635707528	0.31025150528559053
0.5889504228826994	0.3095750709384695
0.6020382100578704	0.3088819459174441
0.6151259972330415	0.3081720203521227
0.6282137844082128	0.30744518067128623
0.6413015715833835	0.3067013094970975
0.6543893587585548	0.3059402855346077
0.6674771459337258	0.305161983455699
0.6805649331088965	0.30436627377751796
0.6936527202840679	0.3035530227349229
0.706740507459239	0.30272209214658297
0.7198282946344103	0.30187333927460447
0.7329160818095811	0.3010066166771968
0.7460038689847525	0.3001217720537263
0.7590916561599235	0.2992186480823321
0.7721794433350946	0.2982970822489384
0.7852672305102655	0.2973569066677946
0.7983550176854366	0.29639794789265517
0.8114428048606076	0.29542002671813405
0.8245305920357787	0.294422957970626
0.83761837921095	0.293406550288165
0.8507061663861208	0.29237060588871844
0.863793953561292	0.29131492032560524
0.8768817407364631	0.29023928222991996
0.8899695279116343	0.28914347303864807
0.9030573150868055	0.2880272667076127
0.9161451022619767	0.2868904294083743
0.9292328894371475	0.28573271920789567
0.9423206766123187	0.28455388572962215
0.9554084637874899	0.2833536697951585
0.9684962509626607	0.2821318030445507
0.9815840381378318	0.28088800753409293
0.9946718253130027	0.2796219953098159
1.0077596124881738	0.27833346795508046
1.0208473996633454	0.27702211610991256
1.033935186838516	0.27568761896037863
1.0470229740136874	0.274329643695604
1.0601107611888587	0.27294784492951185
1.0731985483640296	0.2715418640851481
1.0862863355392005	0.2701113287379381
1.099374122714372	0.2686558519150313
1.112461909889543	0.2671750313467593
1.125549697064714	0.2656684486661435
1.1386374842398852	0.2641356685524972
1.151725271415056	0.2625762378134814
1.1648130585902274	0.26098968440089765
1.1779008457653988	0.2593755163537783
1.1909886329405694	0.2577332206623433
1.204076420115741	0.25606226204542554
1.2171642072909117	0.2543620816331491
1.2302519944660824	0.25263209554571975
1.2433397816412535	0.25087169335819814
1.2564275688164248	0.2490802364398148
1.2695153559915955	0.24725705615505605
1.2826031431667668	0.24540145191226292
1.295690930341938	0.2435126890435072
1.308778717517109	0.24158999649757112
1.3218665046922804	0.23963256432568206
1.334954291867451	0.23763954093628742
1.3480420790426222	0.23561003009296522
1.3611298662177933	0.23354308762479836
1.3742176533929649	0.2314377178153099
1.387305440568136	0.22929286943029165
1.4003932277433069	0.2271074313394022
1.4134810149184782	0.22488022767965965
1.4265688020936491	0.2226100125003515
1.4396565892688202	0.22029546382006593
1.4527443764439916	0.21793517701446818
1.4658321636191625	0.21552765744031294
1.4789199507943334	0.2130713121848661
1.4920077379695047	0.21056444081017858
1.5050955251446756	0.20800522493802848
1.5181833123198465	0.2053917164928373
1.531271099495018	0.20272182438429526
1.5443588866701892	0.1999932993684076
1.5574466738453596	0.1972037167725769
1.5705344610205307	0.19435045670325618
1.5836222481957014	0.1914306812721196
1.5967100353708732	0.18844130827182698
1.609797822546044	0.18537898059883567
1.6228856097212152	0.18224003055104337
1.6359733968963863	0.17902043790712363
1.6490611840715574	0.17571578040822836
1.6621489712467286	0.17232117488515275
1.6752367584218997	0.16883120677237418
1.6883245455970712	0.16523984507493739
1.7014123327722417	0.16154033893610434
1.714500119947413	0.15772509068448862
1.7275879071225841	0.15378549846273715
1.7406756942977548	0.1497117590131913
1.7537634814729264	0.14549261753152778
1.7668512686480975	0.14111504609031908
1.7799390558232686	0.13656382396472286
1.7930268429984397	0.1318209805504249
1.8061146301736108	0.12686504145798877
1.819202417348782	0.12166998535821766
1.832290204523953	0.11620376297761228
1.8453779916991242	0.1104261299269991
1.8584657788742953	0.10428535906186523
1.8715535660494664	0.09771302997457548
1.8846413532246375	0.09061530985422589
1.8977291403998082	0.08285731382894782
1.9108169275749791	0.0742323402576249
1.9239047147501502	0.06439298044977526
1.9369925019253214	0.05266293887435844
1.9500802891004925	0.03729922048193672
1.9631680762756636	0.


==> newexpexact_02_03_03_u03.000.dat <==
-3.315675394151828	0.
-3.2935708915241495	0.021870268918648753
-3.2714663888964703	0.030883485026171137
-3.249361886268791	0.037768209314477566
-3.2272573836411125	0.04354592151935743
-3.205152881013434	0.0486128914800648
-3.183048378385755	0.053172643861616825
-3.1609438757580763	0.05734624991485078
-3.1388393731303976	0.06121270093159334
-3.1167348705027185	0.06482693674320861
-3.0946303678750393	0.06822901010350949
-3.0725258652473606	0.07144919549119907
-3.050421362619682	0.07451104188688924
-3.0283168599920027	0.07743329882910366
-3.0062123573643245	0.08023118595803536
-2.9841078547366457	0.08291726053766653
-2.9620033521089666	0.085502028457658
-2.9398988494812874	0.08799438578433066
-2.9177943468536087	0.09040194501211159
-2.89568984422593	0.09273128082624027
-2.8735853415982513	0.09498811840583488
-2.851480838970572	0.09717747989001214
-2.8293763363428934	0.09930379984340526
-2.8072718337152147	0.10137101738765471
-2.785167331087536	0.10338265051981806
-2.763062828459857	0.10534185665770653
-2.740958325832178	0.10725148241146479
-2.718853823204499	0.1091141048377889
-2.6967493205768203	0.11093206589480682
-2.6746448179491416	0.1127075014203451
-2.6525403153214624	0.11444236566239332
-2.6304358126937837	0.11613845216956423
-2.6083313100661045	0.11779741168138604
-2.586226807438426	0.11942076752939038
-2.564122304810747	0.12100992896009456
-2.542017802183068	0.12256620271305052
-2.5199132995553892	0.12409080312574607
-2.4978087969277105	0.1255848609884242
-2.475704294300032	0.1270494313330464
-2.4535997916723526	0.12848550030932834
-2.4314952890446744	0.12989399127547527
-2.4093907864169952	0.13127577021069708
-2.387286283789316	0.13263165053968534
-2.3651817811616374	0.13396239744542898
-2.3430772785339586	0.13526873173523873
-2.3209727759062795	0.1365513333153799
-2.2988682732786008	0.13781084432173268
-2.276763770650922	0.13904787194727947
-2.254659268023243	0.14026299100157544
-2.232554765395564	0.14145674623268872
-2.2104502627678855	0.1426296544380206
-2.1883457601402068	0.1437822063870406
-2.1662412575125276	0.14491486857607183
-2.1441367548848485	0.1460280848327044
-2.1220322522571697	0.14712227778534492
-2.099927749629491	0.14819785021150195
-2.0778232470018123	0.1492551862768253
-2.0557187443741336	0.1502946526755755
-2.033614241746455	0.1513165996818938
-2.0115097391187757	0.15232136212031233
-1.9894052364910968	0.15330926026293465
-1.9673007338634179	0.1542806006599624
-1.9451962312357387	0.15523567690952617
-1.9230917286080607	0.1561747703721444
-1.9009872259803813	0.15709815083462275
-1.8788827233527028	0.15800607712766554
-1.8567782207250239	0.1588987977011194
-1.834673718097345	0.15977655116031983
-1.8125692154696664	0.160639566766702
-1.790464712841987	0.16148806490555792
-1.7683602102143081	0.16232225752351534
-1.7462557075866294	0.16314234853810464
-1.7241512049589507	0.163948534221534
-1.7020467023312715	0.16474100356065072
-1.6799421997035928	0.1655199385948505
-1.6578376970759146	0.16628551473353725
-1.6357331944482354	0.16703790105465038
-1.6136286918205558	0.1677772605855895
-1.5915241891928773	0.16850375056777658
-1.5694196865651988	0.16921752270602375
-1.5473151839375197	0.16991872340370986
-1.5252106813098405	0.1706074939847615
-1.5031061786821622	0.17128397090330452
-1.481001676054483	0.1719482859418079
-1.4588971734268046	0.1726005663984721
-1.4367926707991256	0.17324093526454257
-1.4146881681714465	0.17386951139221557
-1.3925836655437676	0.17448640965369305
-1.370479162916089	0.1750917410919658
-1.34837466028841	0.17568561306382025
-1.3262701576607312	0.17626812937553527
-1.3041656550330523	0.17683939041171387
-1.2820611524053735	0.1773994932576525
-1.2599566497776946	0.1779485318156219
-1.2378521471500157	0.178486596915427
-1.2157476445223365	0.17901377641954008
-1.1936431418946578	0.17953015532314545
-1.1715386392669793	0.1800358158493627
-1.1494341366393002	0.1805308375399085
-1.1273296340116215	0.1810152973414606
-1.1052251313839423	0.1814892696879347
-1.083120628756264	0.18195282657891232
-1.0610161261285849	0.182406037654398
-1.0389116235009057	0.1828489702661125
-1.0168071208732268	0.1832816895454928
-0.9947026182455485	0.18370425846855234
-0.9725981156178694	0.18411673791779082
-0.9504936129901906	0.1845191867412514
-0.9283891103625115	0.18491166180890709
-0.9062846077348328	0.18529421806647028
-0.8841801051071543	0.1856669085867696
-0.8620756024794749	0.18602978461878542
-0.8399710998517964	0.18638289563448407
-0.817866597224117	0.1867262893734967
-0.7957620945964385	0.18706001188579935
-0.7736575919687598	0.1873841075724351
-0.7515530893410808	0.1876986192243774
-0.7294485867134017	0.1880035880596263
-0.707344084085723	0.18829905375857625
-0.6852395814580441	0.1885850544977743
-0.6631350788303653	0.18886162698208364
-0.6410305762026864	0.18912880647534197
-0.6189260735750077	0.18938662682957974
-0.5968215709473288	0.18963512051281572
-0.5747170683196501	0.1898743186355259
-0.5526125656919709	0.1901042509758049
-0.5305080630642924	0.19032494600327182
-0.5084035604366136	0.1905364309017606
-0.4862990578089347	0.1907387315908532
-0.46419455518125563	0.19093187274625945
-0.4420900525535767	0.19111587781910802
-0.419985549925898	0.19129076905416958
-0.39788104729821927	0.19145656750704304
-0.37577654467054006	0.19161329306033384
-0.3536720420428614	0.19176096443886165
-0.3315675394151826	0.19189959922389346
-0.30946303678750386	0.19202921386646982
-0.28735853415982493	0.19214982369979777
-0.265254031532146	0.19226144295077985
-0.24314952890446684	0.19236408475063638
-0.22104502627678796	0.19245776114471974
-0.1989405236491099	0.19254248310144131
-0.1768360210214309	0.19261826052041844
-0.15473151839375196	0.19268510223977758
-0.13262701576607291	0.19274301604266597
-0.11052251313839397	0.19279200866298576
-0.08841801051071516	0.1928320857903372
-0.06631350788303617	0.19286325207417027
-0.04420900525535709	0.19288551112722033
-0.022104502627678282	0.19289886552811344
0.	0.19290332209975558
0.022104502627678692	0.1928988655280977
0.04420900525535789	0.19288551112722285
0.06631350788303703	0.19286325207416033
0.08841801051071543	0.19283208579033612
0.11052251313839453	0.19279200866299068
0.13262701576607377	0.192743016042669
0.15473151839375285	0.19268510223977947
0.176836021021431	0.19261826052042313
0.19894052364910986	0.1925424831014441
0.2210450262767889	0.1924577611447205
0.24314952890446753	0.1923640847506401
0.26525403153214666	0.19226144295078046
0.2873585341598252	0.19214982369980022
0.30946303678750453	0.19202921386647645
0.3315675394151834	0.19189959922389538
0.3536720420428621	0.1917609644388614
0.37577654467054056	0.1916132930603351
0.3978810472982193	0.19145656750704176
0.41998554992589854	0.1912907690541707
0.4420900525535775	0.1911158778191091
0.46419455518125613	0.1909318727462617
0.48629905780893534	0.19073873159085386
0.508403560436614	0.19053643090176134
0.5305080630642932	0.1903249460032711
0.5526125656919711	0.19010425097580624
0.5747170683196503	0.1898743186355272
0.596821570947329	0.1896351205128151
0.6189260735750084	0.18938662682957977
0.6410305762026871	0.18912880647534402
0.663135078830366	0.18886162698208364
0.6852395814580448	0.1885850544977742
0.7073440840857241	0.18829905375857703
0.7294485867134026	0.18800358805962647
0.7515530893410809	0.18769861922437703
0.7736575919687603	0.18738410757243532
0.7957620945964392	0.18706001188579957
0.8178665972241181	0.18672628937349592
0.8399710998517971	0.18638289563448487
0.8620756024794758	0.18602978461878633
0.884180105107155	0.18566690858677132
0.9062846077348334	0.18529421806647028
0.9283891103625126	0.18491166180890656
0.9504936129901909	0.1845191867412516
0.9725981156178696	0.18411673791779049
0.994702618245549	0.1837042584685538
1.0168071208732277	0.1832816895454931
1.0389116235009064	0.18284897026611313
1.0610161261285858	0.18240603765439825
1.0831206287562647	0.18195282657891226
1.1052251313839434	0.18148926968793358
1.1273296340116217	0.18101529734145994
1.1494341366393006	0.18053083753990876
1.1715386392669795	0.18003581584936418
1.1936431418946585	0.17953015532314712
1.2157476445223374	0.17901377641954
1.2378521471500161	0.17848659691542715
1.259956649777695	0.1779485318156223
1.2820611524053744	0.1773994932576528
1.3041656550330534	0.1768393904117147
1.3262701576607314	0.17626812937553596
1.3483746602884106	0.17568561306382047
1.370479162916089	0.17509174109196524
1.3925836655437682	0.174486409653692
1.414688168171447	0.1738695113922168
1.4367926707991259	0.17324093526454276
1.4588971734268048	0.17260056639847202
1.4810016760544837	0.1719482859418087
1.5031061786821622	0.17128397090330438
1.5252106813098412	0.1706074939847615
1.54731518393752	0.16991872340370986
1.569419686565199	0.16921752270602275
1.5915241891928784	0.1685037505677764
1.613628691820557	0.16777726058558834
1.6357331944482358	0.1670379010546509
1.6578376970759148	0.16628551473353753
1.6799421997035937	0.16551993859485112
1.702046702331272	0.16474100356065038
1.724151204958951	0.1639485342215334
1.7462557075866298	0.16314234853810547
1.7683602102143088	0.1623222575235169
1.7904647128419877	0.16148806490555812
1.8125692154696667	0.16063956676670182
1.8346737180973456	0.15977655116032063
1.8567782207250245	0.15889879770111998
1.878882723352703	0.15800607712766562
1.9009872259803817	0.1570981508346227
1.9230917286080607	0.15617477037214478
1.9451962312357396	0.15523567690952578
1.9673007338634185	0.15428060065996235
1.9894052364910975	0.1533092602629339
2.011509739118776	0.15232136212031244
2.0336142417464553	0.15131659968189395
2.0557187443741345	0.15029465267557618
2.0778232470018123	0.1492551862768253
2.0999277496294915	0.14819785021150123
2.12203225225717	0.14712227778534567
2.1441367548848493	0.14602808483270513
2.166241257512528	0.14491486857607372
2.188345760140207	0.14378220638704126
2.2104502627678864	0.14262965443802061
2.232554765395565	0.1414567462326896
2.254659268023244	0.14026299100157655
2.2767637706509225	0.13904787194727936
2.298868273278601	0.13781084432173357
2.32097277590628	0.1365513333153796
2.3430772785339586	0.13526873173523907
2.3651817811616382	0.13396239744542937
2.387286283789317	0.13263165053968615
2.4093907864169957	0.13127577021069728
2.4314952890446744	0.1298939912754759
2.453599791672353	0.12848550030932834
2.475704294300032	0.1270494313330467
2.497808796927711	0.12558486098842409
2.51991329955539	0.12409080312574657
2.5420178021830693	0.12256620271305074
2.5641223048107475	0.12100992896009495
2.5862268074384267	0.11942076752939074
2.608331310066106	0.1177974116813863
2.6304358126937837	0.11613845216956387
2.652540315321463	0.1144423656623932
2.674644817949142	0.11270750142034522
2.6967493205768203	0.11093206589480671
2.7188538232045003	0.1091141048377883
2.740958325832178	0.10725148241146455
2.7630628284598573	0.10534185665770615
2.785167331087537	0.10338265051981715
2.8072718337152143	0.10137101738765482
2.8293763363428943	0.09930379984340584
2.8514808389705726	0.09717747989001031
2.873585341598252	0.09498811840583449
2.8956898442259305	0.09273128082624052
2.917794346853609	0.09040194501211146
2.9398988494812888	0.08799438578433089
2.9620033521089666	0.08550202845765904
2.9841078547366457	0.08291726053766706
3.0062123573643245	0.08023118595803608
3.028316859992004	0.07743329882910385
3.0504213626196823	0.07451104188689128
3.072525865247362	0.07144919549119857
3.09463036787504	0.06822901010350857
3.1167348705027185	0.06482693674321033
3.138839373130398	0.061212700931594845
3.1609438757580763	0.057346249914851884
3.183048378385756	0.053172643861616804
3.205152881013434	0.048612891480061385
3.227257383641114	0.043545921519358016
3.249361886268792	0.03776820931447777
3.2714663888964717	0.030883485026173944
3.29357089152415	0.02187026891864887
3.315675394151828	0.


==> newexpexact_02_03_03_u09.000.dat <==
-5.515378249645266	0.
-5.478609061314298	0.01277910850867722
-5.441839872983329	0.01805348538055836
-5.405070684652361	0.022087638038101848
-5.368301496321393	0.02547758603748134
-5.3315323079904235	0.028454431706436124
-5.294763119659455	0.031136811010707206
-5.257993931328487	0.03359526201642595
-5.221224742997519	0.035875782799875036
-5.184455554666551	0.03801034898221718
-5.147686366335582	0.04002225903675239
-5.110917178004613	0.041929113522435585
-5.074147989673645	0.043744594990370006
-5.037378801342676	0.045479590747177445
-5.000609613011708	0.04714293277491997
-4.96384042468074	0.048741903248158705
-4.9270712363497715	0.0502825905065383
-4.890302048018803	0.051770146256676544
-4.853532859687834	0.05320897557744589
-4.816763671356866	0.05460288002333733
-4.779994483025897	0.055955167250236415
-4.743225294694929	0.057268736269429105
-4.7064561063639605	0.05854614464512574
-4.669686918032992	0.059789662102931
-4.632917729702023	0.061001313766048434
-4.596148541371056	0.06218291537279798
-4.559379353040086	0.06333610222258873
-4.522610164709118	0.06446235316453619
-4.4858409763781495	0.06556301062924648
-4.449071788047181	0.06663929747397893
-4.412302599716213	0.06769233124018578
-4.375533411385244	0.06872313629368969
-4.338764223054276	0.06973265421994085
-4.301995034723308	0.0707217527717281
-4.2652258463923385	0.0716912336085952
-4.22845665806137	0.07264183902181581
-4.191687469730402	0.07357425780304673
-4.154918281399434	0.07448913038643781
-4.118149093068466	0.07538705337133901
-4.081379904737497	0.07626858351455248
-4.044610716406528	0.07713424126635188
-4.00784152807556	0.07798451391251587
-3.9710723397445915	0.07881985837482042
-3.934303151413623	0.07964070371437265
-3.8975339630826547	0.08044745337550505
-3.8607647747516864	0.08124048720241193
-3.823995586420718	0.08202016325609418
-3.787226398089749	0.082786819455305
-3.750457209758781	0.08354077506193741
-3.7136880214278127	0.08428233202853944
-3.676918833096844	0.08501177622331535
-3.6401496447658754	0.08572937854598459
-3.6033804564349072	0.08643539594617719
-3.566611268103939	0.087130072354594
-3.5298420797729704	0.08781363953591212
-3.4930728914420013	0.08848631787134294
-3.4563037031110335	0.08914831707781862
-3.4195345147800644	0.08979983686998301
-3.3827653264490967	0.09044106757045596
-3.3459961381181276	0.09107219067323714
-3.30922694978716	0.09169337936457918
-3.2724577614561907	0.09230479900519306
-3.235688573125223	0.09290660757724296
-3.198919384794254	0.09349895609922287
-3.162150196463286	0.09408198901149445
-3.125381008132317	0.09465584453498127
-3.0886118198013492	0.0952206550052696
-3.05184263147038	0.09577654718414297
-3.0150734431394124	0.0963236425503848
-2.9783042548084437	0.0968620575715063
-2.941535066477475	0.09739190395790454
-2.904765878146507	0.09791328890081381
-2.8679966898155382	0.09842631529529239
-2.8312275014845705	0.09893108194937231
-2.7944583131536014	0.09942768378040241
-2.7576891248226327	0.09991621199952339
-2.720919936491664	0.10039675428513384
-2.684150748160696	0.10086939494613247
-2.6473815598297277	0.1013342150756556
-2.610612371498759	0.10179129269597172
-2.5738431831677904	0.1022407028951369
-2.5370739948368226	0.10268251795596928
-2.5003048065058535	0.10311680747785634
-2.4635356181748853	0.10354363849186494
-2.4267664298439167	0.10396307556959214
-2.3899972415129485	0.10437518092615734
-2.3532280531819803	0.10478001451770788
-2.3164588648510116	0.10517763413378176
-2.279689676520043	0.10556809548484547
-2.2429204881890747	0.10595145228530213
-2.2061512998581065	0.10632775633224263
-2.169382111527138	0.10669705758019435
-2.1326129231961692	0.1070594042121028
-2.095843734865201	0.10741484270676561
-2.059074546534233	0.10776341790292285
-2.022305358203264	0.10810517306019293
-1.9855361698722958	0.10844014991703282
-1.9487669815413273	0.10876838874588564
-1.911997793210359	0.1090899284056715
-1.87522860487939	0.10940480639176399
-1.8384594165484218	0.10971305888358804
-1.801690228217454	0.11001472078996413
-1.7649210398864852	0.11030982579231687
-1.7281518515555163	0.11059840638585808
-1.6913826632245483	0.11088049391884766
-1.65461347489358	0.11115611863002922
-1.6178442865626117	0.11142530968432887
-1.5810750982316426	0.11168809520690966
-1.544305909900674	0.1119445023156477
-1.5075367215697055	0.11219455715212309
-1.4707675332387373	0.11243828491118069
-1.433998344907769	0.11267570986913428
-1.3972291565768005	0.11290685541067731
-1.3604599682458318	0.11313174405455437
-1.3236907799148632	0.11335039747805294
-1.286921591583895	0.1135628365403642
-1.2501524032529265	0.1137690813048652
-1.213383214921958	0.11396915106036351
-1.1766140265909897	0.11416306434135316
-1.1398448382600213	0.1143508389473191
-1.1030756499290528	0.11453249196112958
-1.0663064615980846	0.11470803976655322
-1.0295372732671162	0.11487749806493494
-0.9927680849361475	0.11504088189106133
-0.9559988966051791	0.11519820562824892
-0.9192297082742109	0.11534948302267779
-0.882460519943242	0.11549472719700887
-0.845691331612274	0.11563395066329352
-0.8089221432813052	0.11576716533521614
-0.772152954950337	0.11589438253967868
-0.7353837666193687	0.1160156130277571
-0.6986145782884	0.11613086698504438
-0.6618453899574318	0.11624015404140038
-0.6250762016264634	0.11634348328012503
-0.5883070132954948	0.11644086324657095
-0.5515378249645262	0.116532301956212
-0.5147686366335578	0.11661780690217902
-0.4779994483025894	0.11669738506227792
-0.44123025997162096	0.11677104290550192
-0.4044610716406526	0.11683878639804751
-0.3676918833096843	0.11690062100884581
-0.3309226949787157	0.11695655171461827
-0.29415350664774753	0.11700658300446493
-0.25738431831677894	0.11705071888399245
-0.2206151299858104	0.11708896287899195
-0.18384594165484203	0.11712131803866574
-0.14707675332387382	0.11714778693841724
-0.11030756499290537	0.11716837168220215
-0.07353837666193681	0.11718307390444645
-0.03676918833096854	0.11719189477153653
6.661338147750938e-16	0.11719483499444894
0.036769188330969316	0.11719189477153302
0.07353837666193773	0.11718307390444593
0.11030756499290574	0.11716837168220218
0.1470767533238746	0.1171477869384154
0.18384594165484253	0.11712131803866574
0.2206151299858113	0.11708896287899198
0.2573843183167794	0.11705071888399282
0.294153506647748	0.11700658300446476
0.3309226949787167	0.11695655171461841
0.36769188330968483	0.11690062100884585
0.40446107164065326	0.11683878639804748
0.4412302599716216	0.11677104290550196
0.4779994483025904	0.11669738506227786
0.5147686366335587	0.11661780690217893
0.5515378249645262	0.11653230195621206
0.5883070132954954	0.11644086324657099
0.625076201626463	0.11634348328012506
0.6618453899574326	0.11624015404140053
0.6986145782883999	0.11613086698504463
0.7353837666193694	0.11601561302775701
0.7721529549503385	0.11589438253967871
0.8089221432813061	0.11576716533521632
0.8456913316122754	0.1156339506632938
0.8824605199432427	0.11549472719700885
0.9192297082742122	0.11534948302267774
0.95599889660518	0.11519820562824852
0.9927680849361491	0.11504088189106138
1.0295372732671166	0.11487749806493487
1.0663064615980857	0.11470803976655325
1.1030756499290535	0.1145324919611296
1.1398448382600226	0.11435083894731912
1.1766140265909903	0.11416306434135327
1.2133832149219594	0.11396915106036345
1.250152403252927	0.11376908130486521
1.286921591583896	0.11356283654036421
1.3236907799148638	0.11335039747805278
1.3604599682458332	0.1131317440545543
1.3972291565768011	0.11290685541067731
1.43399834490777	0.11267570986913424
1.470767533238738	0.1124382849111806
1.5075367215697069	0.11219455715212318
1.5443059099006746	0.11194450231564762
1.5810750982316437	0.11168809520690967
1.6178442865626117	0.11142530968432932
1.6546134748935806	0.11115611863002922
1.6913826632245483	0.11088049391884783
1.7281518515555174	0.11059840638585806
1.7649210398864854	0.11030982579231677
1.8016902282174543	0.1100147207899641
1.838459416548422	0.10971305888358807
1.8752286048793911	0.10940480639176395
1.911997793210359	0.10908992840567155
1.948766981541328	0.10876838874588564
1.9855361698722958	0.10844014991703273
2.0223053582032646	0.10810517306019286
2.059074546534233	0.10776341790292282
2.095843734865202	0.10741484270676563
2.1326129231961697	0.10705940421210278
2.169382111527139	0.10669705758019428
2.206151299858106	0.10632775633224269
2.2429204881890756	0.10595145228530214
2.279689676520043	0.10556809548484554
2.316458864851012	0.10517763413378176
2.353228053181981	0.10478001451770783
2.3899972415129493	0.1043751809261573
2.4267664298439184	0.10396307556959214
2.463535618174886	0.1035436384918649
2.500304806505855	0.1031168074778563
2.537073994836823	0.10268251795596933
2.573843183167792	0.1022407028951369
2.6106123714987595	0.10179129269597166
2.6473815598297286	0.10133421507565556
2.6841507481606968	0.10086939494613242
2.720919936491666	0.10039675428513387
2.757689124822633	0.09991621199952345
2.7944583131536023	0.09942768378040243
2.8312275014845705	0.09893108194937231
2.8679966898155396	0.09842631529529242
2.904765878146507	0.09791328890081381
2.941535066477476	0.09739190395790455
2.9783042548084437	0.09686205757150634
3.0150734431394133	0.0963236425503848
3.0518426314703806	0.095776547184143
3.0886118198013497	0.09522065500526967
3.125381008132318	0.09465584453498123
3.162150196463287	0.09408198901149441
3.1989193847942543	0.09349895609922282
3.2356885731252234	0.09290660757724287
3.2724577614561916	0.09230479900519303
3.3092269497871607	0.09169337936457911
3.345996138118128	0.09107219067323716
3.382765326449097	0.0904410675704559
3.4195345147800653	0.08979983686998305
3.4563037031110344	0.08914831707781862
3.4930728914420017	0.08848631787134284
3.529842079772971	0.08781363953591216
3.566611268103939	0.08713007235459394
3.603380456434908	0.08643539594617725
3.6401496447658754	0.08572937854598461
3.6769188330968445	0.0850117762233154
3.7136880214278127	0.08428233202853948
3.750457209758782	0.08354077506193741
3.787226398089749	0.08278681945530503
3.8239955864207182	0.08202016325609418
3.8607647747516864	0.08124048720241192
3.8975339630826555	0.0804474533755051
3.9343031514136246	0.0796407037143726
3.971072339744592	0.07881985837482022
4.007841528075561	0.07798451391251582
4.044610716406529	0.07713424126635182
4.081379904737498	0.07626858351455251
4.118149093068466	0.07538705337133912
4.154918281399435	0.07448913038643784
4.191687469730403	0.07357425780304676
4.228456658061372	0.07264183902181573
4.265225846392339	0.07169123360859525
4.3019950347233085	0.07072175277172807
4.338764223054277	0.06973265421994085
4.375533411385246	0.06872313629368967
4.412302599716213	0.06769233124018575
4.449071788047182	0.0666392974739789
4.48584097637815	0.0655630106292464
4.5226101647091195	0.06446235316453623
4.559379353040087	0.0633361022225887
4.596148541371056	0.062182915372797895
4.632917729702024	0.06100131376604843
4.669686918032993	0.059789662102931025
4.7064561063639605	0.05854614464512581
4.74322529469493	0.05726873626942897
4.779994483025898	0.055955167250236346
4.816763671356867	0.05460288002333734
4.853532859687834	0.05320897557744584
4.890302048018803	0.05177014625667663
4.9270712363497715	0.0502825905065382
4.963840424680741	0.04874190324815866
5.000609613011708	0.04714293277491994
5.037378801342677	0.0454795907471775
5.074147989673645	0.043744594990370006
5.110917178004614	0.041929113522435585
5.147686366335582	0.04002225903675241
5.184455554666551	0.03801034898221729
5.221224742997519	0.03587578279987506
5.257993931328488	0.0335952620164258
5.294763119659455	0.03113681101070727
5.331532307990424	0.028454431706436148
5.368301496321393	0.02547758603748167
5.405070684652362	0.022087638038101848
5.441839872983329	0.018053485380558117
5.478609061314298	0.012779108508676622
5.515378249645267	0.


==> newexpexact_02_03_03_u27.000.dat <==
-9.15713010377809	0.
-9.096082569752904	0.0072979909874434515
-9.035035035727716	0.010319087816153455
-8.973987501702528	0.01263592138523122
-8.912939967677342	0.014587911395275883
-8.851892433652154	0.016306534693403582
-8.790844899626968	0.017859218311465655
-8.72979736560178	0.0192860123705091
-8.668749831576593	0.020613006374935544
-8.607702297551405	0.02185831663328909
-8.546654763526218	0.023035128070797453
-8.485607229501031	0.024153388962493697
-8.424559695475844	0.02522082305727852
-8.363512161450656	0.026243567793543966
-8.302464627425469	0.027226594744598504
-8.241417093400282	0.028173996769370907
-8.180369559375094	0.029089190148414632
-8.119322025349907	0.029975060585891174
-8.05827449132472	0.030834071032895653
-7.9972269572995325	0.031668342870424596
-7.936179423274346	0.03247971808239519
-7.8751318892491575	0.03326980759324215
-7.814084355223971	0.03404002935799551
-7.7530368211987835	0.03479163874231338
-7.691989287173596	0.035525753019147184
-7.630941753148409	0.03624337131821952
-7.569894219123222	0.03694539101996655
-7.508846685098034	0.03763262133968043
-7.4477991510728465	0.03830579466946059
-7.3867516170476595	0.03896557611481903
-7.325704083022473	0.03961257156559392
-7.264656548997285	0.040247334567764345
-7.2036090149720975	0.040870372207251135
-7.142561480946911	0.04148215017420713
-7.081513946921724	0.04208309714332906
-7.020466412896536	0.04267360857998363
-6.9594188788713485	0.043254050061679455
-6.898371344846161	0.043824760188352324
-6.837323810820975	0.04438605314210454
-6.776276276795787	0.0449382209467286
-6.7152287427705994	0.04548153546900749
-6.654181208745413	0.04601625019700082
-6.5931336747202245	0.046542601824976895
-6.532086140695038	0.047060811670086494
-6.47103860666985	0.047571086942105247
-6.409991072644663	0.04807362188443713
-6.348943538619476	0.048568598801961384
-6.287896004594289	0.049056188989115915
-6.226848470569101	0.04953655356977019
-6.165800936543915	0.05000984425888517
-6.1047534025187264	0.05047620405464223
-6.04370586849354	0.05093576786859989
-5.982658334468352	0.05138866310048285
-5.921610800443165	0.051835010163386874
-5.860563266417978	0.052274922964480136
-5.79951573239279	0.05270850934567506
-5.738468198367603	0.053135871488220146
-5.677420664342416	0.05355710628470756
-5.616373130317228	0.05397230568159709
-5.555325596292041	0.05438155699501333
-5.494278062266854	0.05478494320227245
-5.433230528241667	0.055182543211331925
-5.37218299421648	0.05557443211012534
-5.311135460191292	0.05596068139754188
-5.250087926166105	0.05634135919763026
-5.189040392140918	0.056716530458449224
-5.12799285811573	0.05708625713684627
-5.066945324090543	0.05745059837032203
-5.005897790065356	0.05780961063702725
-4.944850256040169	0.05816334790484086
-4.883802722014982	0.05851186177038982
-4.822755187989794	0.058855201588792844
-4.761707653964607	0.05919341459483975
-4.70066011993942	0.059526546016255386
-4.639612585914232	0.05985463917964014
-4.578565051889045	0.06017773560962805
-4.517517517863858	0.060495875121757595
-4.456469983838671	0.06080909590950892
-4.395422449813484	0.0611174346259234
-4.334374915788296	0.06142092646018782
-4.273327381763109	0.061719605209534095
-4.212279847737921	0.062013503346778305
-4.151232313712734	0.062302652083796387
-4.090184779687547	0.06258708143121167
-4.029137245662359	0.06286682025454737
-3.9680897116371723	0.06314189632707867
-3.9070421776119852	0.0634123363796012
-3.8459946435867978	0.06367816614731588
-3.7849471095616103	0.06393941041401674
-3.7238995755364233	0.06419609305375351
-3.6628520415112362	0.06444823707012909
-3.6018045074860487	0.0646958646333802
-3.5407569734608613	0.06493899711537943
-3.4797094394356742	0.0651776551226867
-3.418661905410487	0.06541185852776983
-3.3576143713852997	0.06564162649850494
-3.2965668373601122	0.0658669775260611
-3.235519303334925	0.06608792945126463
-3.174471769309738	0.06630449948953426
-3.1134242352845507	0.06651670425447055
-3.052376701259363	0.06672455978017831
-2.991329167234176	0.06692808154239527
-2.9302816332089883	0.06712728447849588
-2.869234099183802	0.06732218300643378
-2.8081865651586138	0.06751279104268365
-2.747139031133427	0.06769912201923795
-2.686091497108239	0.06788118889971151
-2.625043963083052	0.06805900419460315
-2.5639964290578647	0.06823257997576021
-2.502948895032678	0.0684019278900897
-2.4419013610074902	0.06856705917255623
-2.3808538269823036	0.0687279846585048
-2.3198062929571157	0.0688847147953443
-2.258758758931929	0.0690372596536251
-2.197711224906741	0.06918562893754196
-2.1366636908815546	0.06932983199489207
-2.0756161568563662	0.06946987782651554
-2.0145686228311805	0.06960577509524458
-1.9535210888059926	0.06973753213438572
-1.8924735547808056	0.06986515695575765
-1.8314260207556177	0.06998865725730694
-1.770378486730431	0.07010804043032065
-1.7093309527052427	0.07022331356625622
-1.648283418680057	0.07033448346320498
-1.5872358846548686	0.07044155663200716
-1.526188350629682	0.07054453930203328
-1.465140816604494	0.07064343742664705
-1.4040932825793073	0.07073825668836314
-1.34304574855412	0.07082900250371334
-1.2819982145289315	0.07091568002783243
-1.2209506805037451	0.07099829415877561
-1.1599031464785574	0.07107684954157793
-1.0988556124533708	0.07115135057206545
-1.037808078428183	0.07122180140042737
-0.9767605444029963	0.07128820593455776
-0.915713010377808	0.07135056784317498
-0.8546654763526218	0.0714088905587261
-0.7936179423274337	0.07146317728008234
-0.7325704083022471	0.07151343097503395
-0.6715228742770593	0.07155965438258786
-0.6104753402518728	0.07160185001507527
-0.5494278062266847	0.07164002016007295
-0.4883802722014979	0.07167416688214355
-0.42733273817631023	0.0717042920243981
-0.3662852041511234	0.07173039720988476
-0.3052376701259356	0.07175248384280701
-0.24419013610074913	0.07177055310957381
-0.18314260207556102	0.07178460597968413
-0.12209506805037454	0.07179464320644796
-0.061047534025186506	0.07180066532754571
0.	0.07180267270563018
0.06104753402518809	0.07180066532754487
0.12209506805037462	0.07179464320644746
0.18314260207556216	0.07178460597968384
0.2441901361007488	0.07177055310957359
0.30523767012593706	0.07175248384280686
0.3662852041511233	0.07173039720988458
0.4273327381763117	0.07170429202439793
0.48838027220149816	0.07167416688214343
0.5494278062266857	0.07164002016007284
0.6104753402518727	0.07160185001507516
0.6715228742770607	0.07155965438258781
0.7325704083022486	0.07151343097503389
0.7936179423274348	0.07146317728008228
0.8546654763526227	0.07140889055872604
0.9157130103778097	0.07135056784317499
0.9767605444029972	0.0712882059345577
1.0378080784281842	0.07122180140042732
1.098855612453372	0.07115135057206541
1.1599031464785587	0.07107684954157792
1.2209506805037467	0.07099829415877557
1.2819982145289328	0.07091568002783238
1.3430457485541212	0.07082900250371331
1.4040932825793075	0.0707382566883631
1.4651408166044952	0.07064343742664701
1.526188350629682	0.07054453930203328
1.58723588465487	0.07044155663200713
1.6482834186800566	0.07033448346320495
1.7093309527052445	0.07022331356625618
1.770378486730431	0.07010804043032062
1.8314260207556194	0.0699886572573069
1.8924735547808056	0.06986515695575765
1.9535210888059935	0.06973753213438569
2.01456862283118	0.06960577509524457
2.075616156856368	0.06946987782651551
2.136663690881555	0.06932983199489205
2.197711224906743	0.06918562893754195
2.258758758931929	0.06903725965362507
2.319806292957117	0.06888471479534429
2.3808538269823036	0.06872798465850477
2.4419013610074916	0.06856705917255622
2.5029488950326777	0.0684019278900897
2.563996429057866	0.06823257997576018
2.6250439630830535	0.06805900419460313
2.6860914971082406	0.0678811888997115
2.7471390311334285	0.06769912201923792
2.808186565158615	0.06751279104268364
2.8692340991838017	0.06732218300643378
2.930281633208989	0.06712728447849586
2.9913291672341775	0.06692808154239527
3.0523767012593654	0.06672455978017829
3.1134242352845507	0.06651670425447054
3.1744717693097386	0.06630449948953426
3.2355193033349265	0.06608792945126463
3.2965668373601145	0.06586697752606109
3.3576143713852997	0.06564162649850497
3.4186619054104876	0.06541185852776983
3.4797094394356756	0.06517765512268671
3.5407569734608635	0.06493899711537943
3.6018045074860487	0.0646958646333802
3.6628520415112367	0.06444823707012909
3.7238995755364246	0.06419609305375351
3.7849471095616125	0.06393941041401673
3.8459946435867978	0.06367816614731588
3.9070421776119857	0.06341233637960124
3.9680897116371736	0.06314189632707866
4.029137245662362	0.06286682025454735
4.090184779687547	0.06258708143121167
4.151232313712734	0.062302652083796387
4.212279847737923	0.0620135033467783
4.27332738176311	0.061719605209534095
4.334374915788295	0.06142092646018782
4.395422449813484	0.0611174346259234
4.456469983838671	0.060809095909508906
4.51751751786386	0.06049587512175758
4.578565051889047	0.06017773560962805
4.639612585914232	0.05985463917964014
4.700660119939421	0.05952654601625536
4.761707653964608	0.05919341459483973
4.822755187989797	0.05885520158879283
4.883802722014982	0.05851186177038985
4.944850256040169	0.05816334790484085
5.005897790065358	0.05780961063702722
5.066945324090545	0.057450598370322
5.12799285811573	0.05708625713684627
5.189040392140919	0.056716530458449224
5.250087926166106	0.05634135919763026
5.311135460191295	0.05596068139754188
5.37218299421648	0.05557443211012534
5.433230528241667	0.05518254321133191
5.494278062266856	0.05478494320227244
5.555325596292043	0.05438155699501332
5.616373130317228	0.05397230568159709
5.677420664342417	0.053557106284707556
5.738468198367604	0.05313587148822013
5.799515732392793	0.05270850934567504
5.860563266417978	0.052274922964480136
5.921610800443165	0.05183501016338686
5.982658334468354	0.05138866310048285
6.043705868493541	0.050935767868599886
6.1047534025187264	0.05047620405464224
6.165800936543915	0.05000984425888517
6.226848470569102	0.04953655356977016
6.287896004594291	0.0490561889891159
6.348943538619476	0.04856859880196136
6.409991072644663	0.04807362188443713
6.471038606669852	0.047571086942105247
6.532086140695039	0.047060811670086494
6.593133674720228	0.04654260182497686
6.654181208745413	0.04601625019700085
6.7152287427706	0.04548153546900746
6.776276276795789	0.044938220946728585
6.837323810820976	0.04438605314210454
6.898371344846161	0.043824760188352324
6.95941887887135	0.04325405006167943
7.020466412896537	0.042673608579983605
7.081513946921726	0.04208309714332906
7.142561480946911	0.04148215017420713
7.203609014972098	0.040870372207251135
7.264656548997287	0.04024733456776431
7.325704083022474	0.03961257156559392
7.3867516170476595	0.03896557611481903
7.447799151072848	0.03830579466946059
7.508846685098035	0.03763262133968042
7.569894219123224	0.036945391019966536
7.630941753148409	0.03624337131821953
7.691989287173596	0.03552575301914719
7.753036821198785	0.03479163874231338
7.814084355223972	0.03404002935799551
7.8751318892491575	0.03326980759324215
7.936179423274346	0.03247971808239519
7.997226957299533	0.03166834287042457
8.058274491324722	0.030834071032895625
8.119322025349907	0.0299750605858912
8.180369559375094	0.02908919014841465
8.241417093400283	0.028173996769370872
8.30246462742547	0.02722659474459853
8.363512161450656	0.026243567793543948
8.424559695475844	0.02522082305727852
8.485607229501031	0.024153388962493694
8.54665476352622	0.02303512807079744
8.607702297551407	0.021858316633288986
8.668749831576593	0.02061300637493554
8.729797365601781	0.019286012370509094
8.790844899626968	0.01785921831146562
8.851892433652157	0.016306534693403544
8.912939967677342	0.014587911395275877
8.97398750170253	0.012635921385231216
9.035035035727718	0.010319087816153547
9.096082569752905	0.0072979909874432616
9.15713010377809	0.


==> newexpexact_02_03_03_u81.000.dat <==
-15.760396814649365	0.
-15.655327502551703	0.003970083289272784
-15.550258190454041	0.0056217201044597605
-15.445188878356376	0.006893913393252832
-15.340119566258714	0.007970433309213064
-15.235050254161052	0.008922341613655637
-15.12998094206339	0.009786016774793838
-15.024911629965727	0.010583025250174086
-14.919842317868065	0.01132738633983413
-14.814773005770403	0.012028812324798716
-14.709703693672742	0.012694353594661168
-14.604634381575078	0.013329314713051557
-14.499565069477416	0.013937801224397594
-14.394495757379755	0.014523064291097846
-14.289426445282093	0.015087727638959329
-14.184357133184427	0.0156339424974373
-14.079287821086766	0.016163496635219897
-13.974218508989104	0.016677893097961926
-13.869149196891442	0.017178408347129786
-13.764079884793777	0.017666136030088254
-13.659010572696115	0.01814202049982526
-13.553941260598453	0.018606882876068404
-13.448871948500791	0.019061441582774417
-13.343802636403128	0.01950632872994912
-13.238733324305466	0.019942103324209277
-13.133664012207804	0.02036926202792641
-13.028594700110142	0.020788248001030376
-12.92352538801248	0.021199458227011
-12.818456075914817	0.021603249628693866
-12.713386763817155	0.021999944208948193
-12.608317451719493	0.022389833399170115
-12.503248139621828	0.02277318175907265
-12.398178827524166	0.02315023014146044
-12.293109515426504	0.023521198412772212
-12.188040203328843	0.023886287802454362
-12.08297089123118	0.024245682940397202
-11.977901579133515	0.024599553630780875
-11.872832267035854	0.02494805640204798
-11.767762954938192	0.02529133586582895
-11.66269364284053	0.025629525912105645
-11.557624330742867	0.025962750763416816
-11.452555018645205	0.026291125907259922
-11.347485706547543	0.02661475892285717
-11.24241639444988	0.026933750215994506
-11.137347082352218	0.027248193673607538
-11.032277770254556	0.027558177248096297
-10.927208458156894	0.027863783479936663
-10.82213914605923	0.02816508996596951
-10.717069833961569	0.028462169779747807
-10.612000521863905	0.028755091849475074
-10.506931209766243	0.029043921298348464
-10.401861897668581	0.029328719751505604
-10.296792585570918	0.02960954561324854
-10.191723273473254	0.029886454317766185
-10.086653961375593	0.030159498556187395
-9.98158464927793	0.030428728482459998
-9.876515337180269	0.030694191900259286
-9.771446025082605	0.030955934432875365
-9.666376712984944	0.03121399967780756
-9.56130740088728	0.031468429347600635
-9.456238088789618	0.031719263398287775
-9.351168776691956	0.03196654014665686
-9.246099464594295	0.032210296377424924
-9.141030152496631	0.03245056744129099
-9.03596084039897	0.0326873873447346
-8.930891528301308	0.03292078883233768
-8.825822216203644	0.033150803462326926
-8.720752904105982	0.033377461675963005
-8.615683592008319	0.033600792861339546
-8.510614279910657	0.033820825412098694
-8.405544967812993	0.03403758678151965
-8.300475655715331	0.03425110353239197
-8.19540634361767	0.03446140138304511
-8.090337031520008	0.034668505249870175
-7.985267719422344	0.03487243928663718
-7.8801984073246825	0.03507322692088287
-7.775129095227019	0.03527089088761794
-7.670059783129357	0.03546545326057916
-7.564990471031694	0.03565693548123138
-7.459921158934033	0.03584535838570515
-7.35485184683637	0.036030742229838875
-7.249782534738708	0.03621310671247942
-7.144713222641045	0.036392470997180515
-7.039643910543383	0.03656885373242667
-6.934574598445719	0.03674227307049867
-6.829505286348057	0.03691274668508625
-6.724435974250395	0.037080291787744864
-6.619366662152733	0.03724492514328476
-6.51429735005507	0.03740666308417287
-6.4092280379574085	0.03756552152402172
-6.304158725859745	0.03772151597023248
-6.199089413762083	0.03787466153585439
-6.0940201016644195	0.03802497295071733
-5.988950789566758	0.038172464571889206
-5.883881477469095	0.038317150393506486
-5.778812165371433	0.03845904405602141
-5.6737428532737715	0.03859815885490642
-5.568673541176109	0.03873450774885283
-5.463604229078447	0.03886810336749817
-5.358534916980783	0.03899895801871334
-5.253465604883122	0.039127083695478876
-5.148396292785458	0.03925249208237729
-5.043326980687796	0.03937519456172554
-4.938257668590134	0.039495202219371355
-4.833188356492472	0.039612525850173844
-4.728119044394809	0.03972717596318838
-4.623049732297147	0.03983916278657345
-4.517980420199484	0.03994849627223665
-4.412911108101822	0.04005518610023499
-4.307841796004158	0.04015924168294409
-4.202772483906497	0.04026067216900958
-4.097703171808834	0.04035948644709317
-3.992633859711172	0.04045569314942471
-3.887564547613509	0.04054930065517123
-3.782495235515847	0.040640317093632826
-3.677425923418184	0.04072875034727433
-3.5723566113205223	0.04081460805460204
-3.4672872992228605	0.0408978976128929
-3.362217987125196	0.040978626180784086
-3.2571486750275342	0.04105680068072956
-3.1520793629298725	0.041132427801330466
-3.0470100508322107	0.04120551399954511
-2.941940738734546	0.04127606550278466
-2.8368714266368844	0.041344088310899016
-2.7318021145392226	0.041409588198058594
-2.6267328024415604	0.04147257071453614
-2.5216634903438964	0.04153304118839317
-2.4165941782462346	0.04159100472707446
-2.3115248661485728	0.04164646621891532
-2.206455554050911	0.04169943033456328
-2.101386241953249	0.04174990152832062
-1.9963169298555843	0.041797884039406576
-1.8912476177579234	0.04184338189314572
-1.7861783056602607	0.0418863989020828
-1.6811089935625994	0.0419269386670278
-1.576039681464935	0.04196500457803232
-1.4709703693672733	0.04200059981530075
-1.365901057269611	0.04203372735003616
-1.2608317451719493	0.042064389945225225
-1.1557624330742853	0.042092590156361326
-1.0506931209766233	0.0421183303321088
-0.9456238088789617	0.0421416126149094
-0.8405544967812999	0.042162438941532196
-0.7354851846836351	0.04218081104356869
-0.6304158725859733	0.04219673044786525
-0.5253465604883115	0.04221019847692353
-0.4202772483906497	0.042221216249219484
-0.31520793629298527	0.042229784679489346
-0.2101386241953236	0.04223590447895803
-0.10506931209766175	0.04223957615552128
0.	0.04224080496021135
0.10506931209766471	0.04223957615551699
0.21013862419532617	0.04223590447895763
0.3152079362929882	0.042229784679489075
0.42027724839064967	0.04222121624921915
0.5253465604883142	0.04221019847692351
0.6304158725859759	0.042196730447865094
0.735485184683638	0.042180811043567
0.8405544967812995	0.042162438941532134
0.9456238088789639	0.042141612614909355
1.0506931209766257	0.0421183303321086
1.1557624330742875	0.042092590156361215
1.2608317451719495	0.042064389945225246
1.3659010572696115	0.042033727350036056
1.4709703693672758	0.042000599815300695
1.5760396814649376	0.04196500457803233
1.6811089935625994	0.04192693866702778
1.7861783056602611	0.041886398902082775
1.8912476177579256	0.04184338189314569
1.9963169298555874	0.041797884039406576
2.101386241953249	0.041749901528320595
2.2064555540509114	0.04169943033456319
2.3115248661485754	0.04164646621891518
2.416594178246237	0.041591004727074464
2.5216634903438995	0.04153304118839312
2.626732802441561	0.04147257071453614
2.7318021145392253	0.04140958819805857
2.836871426636887	0.041344088310899016
2.9419407387345493	0.04127606550278465
3.0470100508322107	0.041205513999545126
3.152079362929875	0.04113242780133043
3.257148675027537	0.04105680068072955
3.3622179871251987	0.04097862618078411
3.4672872992228605	0.04089789761289296
3.572356611320525	0.04081460805460203
3.6774259234181867	0.040728750347274335
3.7824952355158485	0.04064031709363281
3.8875645476135103	0.04054930065517123
3.992633859711175	0.04045569314942468
4.097703171808837	0.040359486447093154
4.202772483906498	0.04026067216900958
4.30784179600416	0.04015924168294408
4.412911108101822	0.04005518610023499
4.517980420199486	0.03994849627223665
4.623049732297148	0.03983916278657343
4.72811904439481	0.03972717596318838
4.833188356492472	0.039612525850173844
4.938257668590136	0.03949520221937135
5.043326980687798	0.039375194561725536
5.14839629278546	0.03925249208237729
5.253465604883122	0.03912708369547888
5.358534916980786	0.03899895801871332
5.463604229078448	0.03886810336749817
5.56867354117611	0.03873450774885282
5.6737428532737715	0.03859815885490642
5.778812165371436	0.038459044056021394
5.883881477469098	0.038317150393506465
5.9889507895667595	0.038172464571889206
6.094020101664421	0.03802497295071733
6.199089413762086	0.03787466153585439
6.304158725859748	0.03772151597023247
6.409228037957409	0.03756552152402172
6.514297350055071	0.03740666308417287
6.619366662152736	0.03724492514328476
6.724435974250397	0.037080291787744864
6.829505286348059	0.03691274668508625
6.934574598445721	0.03674227307049867
7.0396439105433855	0.03656885373242666
7.144713222641047	0.0363924709971805
7.249782534738709	0.03621310671247942
7.354851846836371	0.036030742229838875
7.459921158934035	0.03584535838570513
7.564990471031697	0.035656935481231375
7.670059783129359	0.03546545326057916
7.775129095227021	0.03527089088761794
7.8801984073246825	0.035073226920882876
7.985267719422347	0.03487243928663717
8.090337031520008	0.03466850524987017
8.19540634361767	0.03446140138304511
8.300475655715335	0.03425110353239196
8.405544967812997	0.03403758678151965
8.510614279910659	0.033820825412098694
8.61568359200832	0.033600792861339546
8.720752904105982	0.033377461675963
8.825822216203644	0.033150803462326926
8.930891528301306	0.03292078883233768
9.035960840398973	0.032687387344734586
9.141030152496635	0.03245056744129098
9.246099464594296	0.032210296377424924
9.351168776691958	0.031966540146656855
9.45623808878962	0.031719263398287775
9.561307400887282	0.031468429347600635
9.666376712984944	0.03121399967780756
9.771446025082605	0.030955934432875365
9.876515337180273	0.03069419190025928
9.981584649277934	0.030428728482459984
10.086653961375596	0.030159498556187384
10.191723273473258	0.02988645431776618
10.29679258557092	0.029609545613248536
10.401861897668581	0.029328719751505604
10.506931209766243	0.029043921298348464
10.612000521863905	0.028755091849475074
10.717069833961572	0.02846216977974779
10.822139146059234	0.028165089965969503
10.927208458156896	0.027863783479936653
11.032277770254558	0.027558177248096286
11.13734708235222	0.027248193673607535
11.242416394449881	0.026933750215994506
11.347485706547543	0.02661475892285717
11.452555018645205	0.026291125907259922
11.557624330742867	0.025962750763416816
11.662693642840534	0.02562952591210563
11.767762954938195	0.025291335865828934
11.872832267035857	0.024948056402047968
11.977901579133519	0.02459955363078086
12.08297089123118	0.024245682940397202
12.188040203328843	0.023886287802454352
12.293109515426504	0.023521198412772212
12.398178827524166	0.02315023014146044
12.503248139621833	0.02277318175907263
12.608317451719495	0.022389833399170105
12.713386763817157	0.021999944208948186
12.818456075914819	0.02160324962869386
12.92352538801248	0.021199458227011
13.028594700110142	0.02078824800103038
13.133664012207804	0.02036926202792641
13.238733324305466	0.019942103324209277
13.343802636403133	0.019506328729949098
13.448871948500795	0.01906144158277441
13.553941260598457	0.018606882876068397
13.659010572696118	0.018142020499825252
13.76407988479378	0.017666136030088243
13.869149196891442	0.017178408347129786
13.974218508989104	0.016677893097961926
14.079287821086766	0.016163496635219897
14.184357133184433	0.01563394249743727
14.289426445282094	0.015087727638959311
14.394495757379756	0.014523064291097836
14.499565069477418	0.013937801224397587
14.60463438157508	0.01332931471305153
14.709703693672742	0.012694353594661159
14.814773005770403	0.012028812324798705
14.919842317868065	0.011327386339834124
15.024911629965727	0.010583025250174087
15.129980942063394	0.009786016774793814
15.235050254161056	0.008922341613655618
15.340119566258718	0.007970433309213033
15.44518887835638	0.006893913393252797
15.550258190454041	0.005621720104459757
15.655327502551703	0.003970083289272796
15.760396814649365	0.

